Improved Runtime Analysis of a Multi-Valued Compact Genetic Algorithm on Two Generalized OneMax Problems

Recent research in the runtime analysis of estimation of distribution algorithms (EDAs) has focused on univariate EDAs for multi-valued decision variables. In particular, the runtime of the multi-valued cGA (r-cGA) and UMDA on multi-valued functions has been a significant area of study. Adak and Witt (PPSN 2024) and Hamano et al. (ECJ 2024) independently performed a first runtime analysis of the r-cGA on the r-valued OneMax function (r-OneMax). Adak and Witt also introduced a different r-valued OneMax function called G-OneMax. However, for that function, only empirical results were provided so far due to the increased complexity of its runtime analysis, since r-OneMax involves categorical values of two types only, while G-OneMax encompasses all possible values. In this paper, we present the first theoretical runtime analysis of the r-cGA on the G-OneMax function. We demonstrate that the runtime is O(nr^3 log^2 n log r) with high probability. Additionally, we refine the previously established runtime analysis of the r-cGA on r-OneMax, improving the previous bound to O(nr log n log r), which improves the state of the art by an asymptotic factor of log n and is tight for the binary case. Moreover, we for the first time include the case of frequency borders.

==> Data/gonemax-n100-r3.txt <==
(200, 2895)
(210, 2919)
(220, 3169)
(230, 3304)
(240, 3442)
(250, 3567)
(260, 3679)
(270, 3846)
(280, 4003)
(290, 4093)
(300, 4181)
(310, 4386)
(320, 4550)
(330, 4610)
(340, 4748)
(350, 4867)
(360, 4970)
(370, 5086)
(380, 5303)
(390, 5359)
(400, 5649)
(410, 5611)
(420, 5856)
(430, 5907)
(440, 6130)
(450, 6220)
(460, 6426)
(470, 6513)
(480, 6609)
(490, 6706)
(500, 6936)
(510, 6984)
(520, 7109)
(530, 7342)
(540, 7348)
(550, 7556)
(560, 7730)
(570, 7864)
(580, 8081)
(590, 8016)
(600, 8138)
(610, 8365)
(620, 8672)
(630, 8448)
(640, 8632)
(650, 8815)
(660, 9045)
(670, 9143)
(680, 9278)
(690, 9477)
(700, 9592)
(710, 9724)
(720, 9766)
(730, 9990)
(740, 10117)
(750, 10204)
(760, 10238)
(770, 10419)
(780, 10504)
(790, 10610)
(800, 10989)
(810, 10843)
(820, 11141)
(830, 11094)
(840, 11397)
(850, 11451)
(860, 11627)
(870, 11536)
(880, 12104)
(890, 11798)
(900, 12145)
(910, 12301)
(920, 12406)
(930, 12449)
(940, 12651)
(950, 12639)
(960, 13087)
(970, 13109)
(980, 13205)
(990, 13391)
(1000, 13308)



==> Data/gonemax-n100-r4.txt <==
(200, 3538)
(210, 3716)
(220, 3776)
(230, 4009)
(240, 4009)
(250, 4241)
(260, 4463)
(270, 4569)
(280, 4825)
(290, 5003)
(300, 5147)
(310, 5252)
(320, 5405)
(330, 5567)
(340, 5793)
(350, 5858)
(360, 6166)
(370, 6144)
(380, 6235)
(390, 6617)
(400, 6698)
(410, 6862)
(420, 6927)
(430, 7061)
(440, 7450)
(450, 7517)
(460, 7620)
(470, 7901)
(480, 7987)
(490, 8184)
(500, 8328)
(510, 8447)
(520, 8661)
(530, 8685)
(540, 9095)
(550, 9056)
(560, 9378)
(570, 9338)
(580, 9593)
(590, 9785)
(600, 9709)
(610, 10033)
(620, 10203)
(630, 10436)
(640, 10571)
(650, 10738)
(660, 10852)
(670, 10823)
(680, 11128)
(690, 11214)
(700, 11571)
(710, 11579)
(720, 11920)
(730, 12020)
(740, 12225)
(750, 12174)
(760, 12599)
(770, 12677)
(780, 12693)
(790, 12968)
(800, 13202)
(810, 13355)
(820, 13440)
(830, 13596)
(840, 13780)
(850, 13979)
(860, 14136)
(870, 14291)
(880, 14475)
(890, 14559)
(900, 14574)
(910, 14735)
(920, 14834)
(930, 15302)
(940, 15306)
(950, 15481)
(960, 15763)
(970, 15757)
(980, 15936)
(990, 16047)
(1000, 16257)



==> Data/gonemax-n100-r5.txt <==
(200, 4006)
(210, 4115)
(220, 4371)
(230, 4570)
(240, 4744)
(250, 4820)
(260, 5060)
(270, 5170)
(280, 5416)
(290, 5631)
(300, 5731)
(310, 5974)
(320, 6220)
(330, 6317)
(340, 6540)
(350, 6707)
(360, 6854)
(370, 7111)
(380, 7196)
(390, 7381)
(400, 7611)
(410, 7596)
(420, 7962)
(430, 8071)
(440, 8280)
(450, 8365)
(460, 8598)
(470, 8711)
(480, 9015)
(490, 9214)
(500, 9399)
(510, 9641)
(520, 9729)
(530, 10021)
(540, 10162)
(550, 10290)
(560, 10491)
(570, 10660)
(580, 10676)
(590, 11076)
(600, 11188)
(610, 11455)
(620, 11443)
(630, 11625)
(640, 11837)
(650, 11923)
(660, 12140)
(670, 12615)
(680, 12612)
(690, 12849)
(700, 12979)
(710, 13218)
(720, 13325)
(730, 13418)
(740, 13743)
(750, 13957)
(760, 14074)
(770, 14303)
(780, 14599)
(790, 14473)
(800, 14809)
(810, 14937)
(820, 15122)
(830, 15334)
(840, 15440)
(850, 15838)
(860, 15658)
(870, 15953)
(880, 16235)
(890, 16413)
(900, 16484)
(910, 16858)
(920, 16968)
(930, 17185)
(940, 17356)
(950, 17548)
(960, 17670)
(970, 17961)
(980, 17848)
(990, 18137)
(1000, 18492)



==> Data/gonemax-n200-r3.txt <==
(200, 4489)
(210, 4745)
(220, 4931)
(230, 5142)
(240, 5246)
(250, 5495)
(260, 5772)
(270, 5880)
(280, 6196)
(290, 6344)
(300, 6591)
(310, 6861)
(320, 7018)
(330, 7185)
(340, 7371)
(350, 7632)
(360, 7866)
(370, 8008)
(380, 8233)
(390, 8407)
(400, 8737)
(410, 8764)
(420, 9180)
(430, 9215)
(440, 9557)
(450, 9715)
(460, 9970)
(470, 10079)
(480, 10472)
(490, 10562)
(500, 10710)
(510, 10952)
(520, 11276)
(530, 11392)
(540, 11538)
(550, 11693)
(560, 11990)
(570, 12193)
(580, 12391)
(590, 12730)
(600, 12801)
(610, 13022)
(620, 13209)
(630, 13319)
(640, 13648)
(650, 13870)
(660, 14106)
(670, 14337)
(680, 14511)
(690, 14442)
(700, 14933)
(710, 14911)
(720, 15210)
(730, 15649)
(740, 15678)
(750, 15744)
(760, 15928)
(770, 16401)
(780, 16566)
(790, 16683)
(800, 16946)
(810, 17320)
(820, 17351)
(830, 17588)
(840, 17711)
(850, 18022)
(860, 18079)
(870, 18533)
(880, 18510)
(890, 18858)
(900, 18992)
(910, 19076)
(920, 19405)
(930, 19508)
(940, 19738)
(950, 20189)
(960, 20276)
(970, 20535)
(980, 20644)
(990, 20921)
(1000, 21060)



==> Data/gonemax-n200-r4.txt <==
(200, 5405)
(210, 5749)
(220, 5893)
(230, 6084)
(240, 6356)
(250, 6666)
(260, 6858)
(270, 7181)
(280, 7395)
(290, 7695)
(300, 7867)
(310, 8122)
(320, 8302)
(330, 8574)
(340, 8815)
(350, 9190)
(360, 9407)
(370, 9563)
(380, 9822)
(390, 10147)
(400, 10289)
(410, 10590)
(420, 10792)
(430, 11122)
(440, 11216)
(450, 11542)
(460, 11786)
(470, 12045)
(480, 12195)
(490, 12520)
(500, 12698)
(510, 13031)
(520, 13178)
(530, 13482)
(540, 13765)
(550, 13938)
(560, 14240)
(570, 14527)
(580, 14894)
(590, 14981)
(600, 15267)
(610, 15502)
(620, 15817)
(630, 15978)
(640, 16292)
(650, 16450)
(660, 16694)
(670, 17021)
(680, 17100)
(690, 17251)
(700, 17470)
(710, 17874)
(720, 18253)
(730, 18585)
(740, 18417)
(750, 18967)
(760, 18853)
(770, 19361)
(780, 19537)
(790, 19836)
(800, 19947)
(810, 20494)
(820, 20658)
(830, 20953)
(840, 21153)
(850, 21156)
(860, 21646)
(870, 21790)
(880, 21978)
(890, 22443)
(900, 22498)
(910, 22702)
(920, 23163)
(930, 23466)
(940, 23542)
(950, 23744)
(960, 23731)
(970, 24344)
(980, 24512)
(990, 24782)
(1000, 24719)


==> Data/gonemax-n200-r5.txt <==
(200, 6237)
(210, 6432)
(220, 6657)
(230, 7548)
(240, 7344)
(250, 7453)
(260, 7731)
(270, 8052)
(280, 8462)
(290, 9646)
(300, 8823)
(310, 9152)
(320, 9432)
(330, 9763)
(340, 9885)
(350, 10186)
(360, 10545)
(370, 10660)
(380, 11059)
(390, 11279)
(400, 11609)
(410, 11784)
(420, 12179)
(430, 12368)
(440, 12742)
(450, 12949)
(460, 13321)
(470, 13512)
(480, 13779)
(490, 14155)
(500, 14290)
(510, 14540)
(520, 14861)
(530, 15330)
(540, 15480)
(550, 15757)
(560, 16043)
(570, 16205)
(580, 16562)
(590, 17058)
(600, 17035)
(610, 17433)
(620, 17673)
(630, 17926)
(640, 18213)
(650, 18369)
(660, 18760)
(670, 19026)
(680, 19333)
(690, 19641)
(700, 19655)
(710, 20157)
(720, 20365)
(730, 20666)
(740, 20978)
(750, 21317)
(760, 21365)
(770, 21809)
(780, 21923)
(790, 22268)
(800, 22438)
(810, 22911)
(820, 23098)
(830, 23469)
(840, 23579)
(850, 23728)
(860, 24183)
(870, 24523)
(880, 24829)
(890, 25146)
(900, 25276)
(910, 25562)
(920, 25840)
(930, 26198)
(940, 26631)
(950, 26689)
(960, 27119)
(970, 27490)
(980, 27386)
(990, 27713)
(1000, 27933)



==> Data/gonemax-n300-r3.txt <==
(200, 5734)
(210, 5984)
(220, 6276)
(230, 6536)
(240, 6863)
(250, 7084)
(260, 7350)
(270, 7624)
(280, 7884)
(290, 8158)
(300, 8395)
(310, 8697)
(320, 8990)
(330, 9190)
(340, 9396)
(350, 9741)
(360, 9921)
(370, 10285)
(380, 10539)
(390, 10859)
(400, 11101)
(410, 11454)
(420, 11500)
(430, 11922)
(440, 11996)
(450, 12376)
(460, 12652)
(470, 12909)
(480, 13140)
(490, 13477)
(500, 13633)
(510, 14002)
(520, 14255)
(530, 14591)
(540, 14640)
(550, 15015)
(560, 15385)
(570, 15551)
(580, 15724)
(590, 16199)
(600, 16465)
(610, 16621)
(620, 16998)
(630, 17170)
(640, 17532)
(650, 17707)
(660, 17966)
(670, 18206)
(680, 18347)
(690, 18722)
(700, 19115)
(710, 19226)
(720, 19610)
(730, 19796)
(740, 20210)
(750, 20236)
(760, 20500)
(770, 20880)
(780, 21078)
(790, 21366)
(800, 21712)
(810, 21903)
(820, 22112)
(830, 22236)
(840, 22682)
(850, 23013)
(860, 23231)
(870, 23513)
(880, 23787)
(890, 24072)
(900, 24087)
(910, 24565)
(920, 24980)
(930, 25009)
(940, 25471)
(950, 25576)
(960, 26082)
(970, 26491)
(980, 26422)
(990, 26531)
(1000, 26904)



==> Data/gonemax-n300-r4.txt <==
(200, 6807)
(210, 7337)
(220, 9153)
(230, 8008)
(240, 8208)
(250, 8579)
(260, 11012)
(270, 9243)
(280, 9406)
(290, 9787)
(300, 10049)
(310, 10359)
(320, 10544)
(330, 11012)
(340, 11286)
(350, 11585)
(360, 11914)
(370, 12260)
(380, 12395)
(390, 12826)
(400, 13178)
(410, 13557)
(420, 13764)
(430, 13982)
(440, 14338)
(450, 14826)
(460, 15060)
(470, 15282)
(480, 15563)
(490, 15970)
(500, 16118)
(510, 16566)
(520, 16805)
(530, 17410)
(540, 17502)
(550, 17781)
(560, 18156)
(570, 18400)
(580, 18620)
(590, 19107)
(600, 19269)
(610, 19599)
(620, 19808)
(630, 20146)
(640, 20499)
(650, 20820)
(660, 21170)
(670, 21626)
(680, 21824)
(690, 22070)
(700, 22428)
(710, 22839)
(720, 23239)
(730, 23316)
(740, 23630)
(750, 24087)
(760, 24367)
(770, 24635)
(780, 24957)
(790, 25327)
(800, 25652)
(810, 25909)
(820, 26056)
(830, 26573)
(840, 26797)
(850, 27205)
(860, 27318)
(870, 27788)
(880, 28207)
(890, 28303)
(900, 28504)
(910, 28947)
(920, 29568)
(930, 29662)
(940, 29799)
(950, 30350)
(960, 30641)
(970, 30788)
(980, 31199)
(990, 31565)
(1000, 31814)



==> Data/gonemax-n300-r5.txt <==
(200, 7718)
(210, 9157)
(220, 9466)
(230, 10124)
(240, 9859)
(250, 9597)
(260, 20076)
(270, 10660)
(280, 10716)
(290, 10996)
(300, 11350)
(310, 11790)
(320, 11982)
(330, 12412)
(340, 12756)
(350, 13053)
(360, 13338)
(370, 13688)
(380, 14164)
(390, 14981)
(400, 14694)
(410, 15074)
(420, 15745)
(430, 15869)
(440, 16241)
(450, 16451)
(460, 16686)
(470, 17210)
(480, 17560)
(490, 17893)
(500, 18095)
(510, 18510)
(520, 18878)
(530, 19123)
(540, 19481)
(550, 19968)
(560, 20441)
(570, 20516)
(580, 20928)
(590, 21297)
(600, 21789)
(610, 22020)
(620, 22432)
(630, 22606)
(640, 22899)
(650, 23489)
(660, 23688)
(670, 23906)
(680, 24570)
(690, 24849)
(700, 25052)
(710, 25353)
(720, 25914)
(730, 26078)
(740, 26228)
(750, 26731)
(760, 27520)
(770, 27651)
(780, 27809)
(790, 28393)
(800, 28457)
(810, 28918)
(820, 29471)
(830, 29500)
(840, 29975)
(850, 30411)
(860, 30898)
(870, 31177)
(880, 31230)
(890, 31759)
(900, 31776)
(910, 32379)
(920, 32790)
(930, 33041)
(940, 33692)
(950, 33981)
(960, 34204)
(970, 34634)
(980, 34821)
(990, 35076)
(1000, 35293)



==> Data/gonemax-n400-r3.txt <==
(200, 6816)
(210, 7195)
(220, 7559)
(230, 7760)
(240, 8151)
(250, 8412)
(260, 8791)
(270, 8967)
(280, 9435)
(290, 9648)
(300, 9925)
(310, 10324)
(320, 10595)
(330, 10872)
(340, 11223)
(350, 11505)
(360, 11871)
(370, 12247)
(380, 12464)
(390, 12794)
(400, 13085)
(410, 13402)
(420, 13645)
(430, 14080)
(440, 14287)
(450, 14719)
(460, 14947)
(470, 15190)
(480, 15570)
(490, 15861)
(500, 16190)
(510, 16560)
(520, 16756)
(530, 17129)
(540, 17551)
(550, 17792)
(560, 18117)
(570, 18425)
(580, 18772)
(590, 18970)
(600, 19432)
(610, 19819)
(620, 19832)
(630, 20448)
(640, 20634)
(650, 20780)
(660, 21141)
(670, 21380)
(680, 21975)
(690, 22176)
(700, 22378)
(710, 22752)
(720, 23312)
(730, 23445)
(740, 23646)
(750, 24005)
(760, 24438)
(770, 24544)
(780, 24865)
(790, 25399)
(800, 25482)
(810, 25828)
(820, 26237)
(830, 26444)
(840, 26870)
(850, 27071)
(860, 27441)
(870, 27549)
(880, 27983)
(890, 28502)
(900, 28795)
(910, 29047)
(920, 29294)
(930, 29609)
(940, 29951)
(950, 30229)
(960, 30376)
(970, 30894)
(980, 31221)
(990, 31656)
(1000, 31651)



==> Data/gonemax-n400-r4.txt <==
(200, 8178)
(210, 8598)
(220, 11934)
(230, 9417)
(240, 11528)
(250, 10098)
(260, 18113)
(270, 10786)
(280, 11172)
(290, 11642)
(300, 11878)
(310, 12245)
(320, 12636)
(330, 13022)
(340, 13252)
(350, 13835)
(360, 13953)
(370, 14259)
(380, 14771)
(390, 15292)
(400, 15368)
(410, 15950)
(420, 16258)
(430, 16689)
(440, 16943)
(450, 17433)
(460, 17821)
(470, 18245)
(480, 18510)
(490, 18831)
(500, 19130)
(510, 19650)
(520, 19635)
(530, 20283)
(540, 20791)
(550, 21041)
(560, 21458)
(570, 21705)
(580, 22170)
(590, 22528)
(600, 22956)
(610, 23265)
(620, 23704)
(630, 23966)
(640, 24372)
(650, 24604)
(660, 24890)
(670, 25202)
(680, 25757)
(690, 26261)
(700, 26529)
(710, 27001)
(720, 27374)
(730, 27698)
(740, 27967)
(750, 28372)
(760, 28857)
(770, 29293)
(780, 29403)
(790, 29852)
(800, 30069)
(810, 30733)
(820, 30925)
(830, 31394)
(840, 31847)
(850, 31960)
(860, 32082)
(870, 32834)
(880, 33136)
(890, 33532)
(900, 33774)
(910, 34038)
(920, 34568)
(930, 34690)
(940, 35354)
(950, 35750)
(960, 36287)
(970, 36308)
(980, 37098)
(990, 37426)
(1000, 37536)



==> Data/gonemax-n400-r5.txt <==
(200, 7888)
(210, 8426)
(220, 8859)
(230, 9908)
(240, 10115)
(250, 11293)
(260, 22345)
(270, 15973)
(280, 13657)
(290, 13845)
(300, 14030)
(310, 14036)
(320, 14131)
(330, 14585)
(340, 14850)
(350, 15394)
(360, 15911)
(370, 16231)
(380, 16646)
(390, 17030)
(400, 17419)
(410, 17859)
(420, 18278)
(430, 18716)
(440, 19306)
(450, 19556)
(460, 19902)
(470, 20243)
(480, 20774)
(490, 21170)
(500, 21469)
(510, 22101)
(520, 22329)
(530, 22727)
(540, 23148)
(550, 23556)
(560, 24067)
(570, 24341)
(580, 24651)
(590, 25313)
(600, 25580)
(610, 25891)
(620, 26555)
(630, 26827)
(640, 27434)
(650, 27832)
(660, 27993)
(670, 28496)
(680, 28785)
(690, 29065)
(700, 29637)
(710, 30201)
(720, 30496)
(730, 30924)
(740, 31139)
(750, 31581)
(760, 32299)
(770, 32543)
(780, 32948)
(790, 33420)
(800, 33557)
(810, 34317)
(820, 34523)
(830, 35058)
(840, 35276)
(850, 35882)
(860, 36104)
(870, 36523)
(880, 37022)
(890, 37423)
(900, 37813)
(910, 38105)
(920, 38661)
(930, 38879)
(940, 39553)
(950, 39932)
(960, 40441)
(970, 40476)
(980, 41131)
(990, 41440)
(1000, 41682)



==> Data/gonemaxfreq-n300-K500-r8.txt <==
0,0,0.125000
0,1,0.125000
0,2,0.125000
0,3,0.125000
0,4,0.125000
0,5,0.125000
0,6,0.125000
0,7,0.125000
501,0,0.111000
501,1,0.093000
501,2,0.121000
501,3,0.161000
501,4,0.113000
501,5,0.133000
501,6,0.141000
501,7,0.127000
1001,0,0.057000
1001,1,0.079000
1001,2,0.127000
1001,3,0.179000
1001,4,0.139000
1001,5,0.117000
1001,6,0.167000
1001,7,0.135000
1501,0,0.031000
1501,1,0.065000
1501,2,0.135000
1501,3,0.191000
1501,4,0.177000
1501,5,0.081000
1501,6,0.145000
1501,7,0.175000
2001,0,0.027000
2001,1,0.053000
2001,2,0.145000
2001,3,0.205000
2001,4,0.203000
2001,5,0.097000
2001,6,0.107000
2001,7,0.163000
2501,0,0.035000
2501,1,0.047000
2501,2,0.131000
2501,3,0.199000
2501,4,0.205000
2501,5,0.099000
2501,6,0.123000
2501,7,0.161000
3001,0,0.035000
3001,1,0.057000
3001,2,0.143000
3001,3,0.173000
3001,4,0.225000
3001,5,0.091000
3001,6,0.115000
3001,7,0.161000
3501,0,0.027000
3501,1,0.047000
3501,2,0.161000
3501,3,0.161000
3501,4,0.221000
3501,5,0.087000
3501,6,0.143000
3501,7,0.153000
4001,0,0.033000
4001,1,0.051000
4001,2,0.167000
4001,3,0.137000
4001,4,0.195000
4001,5,0.085000
4001,6,0.153000
4001,7,0.179000
4501,0,0.033000
4501,1,0.049000
4501,2,0.189000
4501,3,0.117000
4501,4,0.179000
4501,5,0.079000
4501,6,0.141000
4501,7,0.213000
5001,0,0.049000
5001,1,0.065000
5001,2,0.149000
5001,3,0.077000
5001,4,0.185000
5001,5,0.081000
5001,6,0.135000
5001,7,0.259000
5501,0,0.041000
5501,1,0.073000
5501,2,0.109000
5501,3,0.037000
5501,4,0.215000
5501,5,0.065000
5501,6,0.139000
5501,7,0.321000
6001,0,0.035000
6001,1,0.045000
6001,2,0.115000
6001,3,0.035000
6001,4,0.245000
6001,5,0.079000
6001,6,0.159000
6001,7,0.287000
6501,0,0.029000
6501,1,0.045000
6501,2,0.131000
6501,3,0.031000
6501,4,0.273000
6501,5,0.057000
6501,6,0.191000
6501,7,0.243000
7001,0,0.033000
7001,1,0.041000
7001,2,0.135000
7001,3,0.025000
7001,4,0.251000
7001,5,0.055000
7001,6,0.179000
7001,7,0.281000
7501,0,0.035000
7501,1,0.045000
7501,2,0.131000
7501,3,0.019000
7501,4,0.239000
7501,5,0.069000
7501,6,0.161000
7501,7,0.301000
8001,0,0.021000
8001,1,0.021000
8001,2,0.119000
8001,3,0.013000
8001,4,0.229000
8001,5,0.057000
8001,6,0.167000
8001,7,0.373000
8501,0,0.019000
8501,1,0.009000
8501,2,0.087000
8501,3,0.015000
8501,4,0.183000
8501,5,0.087000
8501,6,0.163000
8501,7,0.437000
9001,0,0.011000
9001,1,0.009000
9001,2,0.071000
9001,3,0.011000
9001,4,0.179000
9001,5,0.085000
9001,6,0.177000
9001,7,0.457000
9501,0,0.019000
9501,1,0.009000
9501,2,0.061000
9501,3,0.011000
9501,4,0.201000
9501,5,0.063000
9501,6,0.133000
9501,7,0.503000
10001,0,0.003000
10001,1,0.011000
10001,2,0.045000
10001,3,0.007000
10001,4,0.221000
10001,5,0.045000
10001,6,0.169000
10001,7,0.499000
10501,0,0.009000
10501,1,0.003000
10501,2,0.039000
10501,3,0.001000
10501,4,0.193000
10501,5,0.045000
10501,6,0.165000
10501,7,0.545000
11001,0,0.017000
11001,1,0.001000
11001,2,0.041000
11001,3,0.000000
11001,4,0.169000
11001,5,0.039000
11001,6,0.193000
11001,7,0.541000
11501,0,0.019000
11501,1,0.000000
11501,2,0.027000
11501,3,0.000000
11501,4,0.185000
11501,5,0.023000
11501,6,0.213000
11501,7,0.535000
12001,0,0.013000
12001,1,0.000000
12001,2,0.023000
12001,3,0.000000
12001,4,0.159000
12001,5,0.021000
12001,6,0.245000
12001,7,0.541000
12501,0,0.011000
12501,1,0.000000
12501,2,0.019000
12501,3,0.000000
12501,4,0.139000
12501,5,0.009000
12501,6,0.225000
12501,7,0.599000
13001,0,0.007000
13001,1,0.000000
13001,2,0.013000
13001,3,0.000000
13001,4,0.093000
13001,5,0.003000
13001,6,0.219000
13001,7,0.667000
13501,0,0.003000
13501,1,0.000000
13501,2,0.000000
13501,3,0.000000
13501,4,0.103000
13501,5,0.003000
13501,6,0.205000
13501,7,0.689000
14001,0,0.001000
14001,1,0.000000
14001,2,0.000000
14001,3,0.000000
14001,4,0.097000
14001,5,0.005000
14001,6,0.163000
14001,7,0.737000
14501,0,0.001000
14501,1,0.000000
14501,2,0.000000
14501,3,0.000000
14501,4,0.111000
14501,5,0.003000
14501,6,0.155000
14501,7,0.733000
15001,0,0.000000
15001,1,0.000000
15001,2,0.000000
15001,3,0.000000
15001,4,0.091000
15001,5,0.000000
15001,6,0.159000
15001,7,0.755000
15501,0,0.000000
15501,1,0.000000
15501,2,0.000000
15501,3,0.000000
15501,4,0.095000
15501,5,0.000000
15501,6,0.169000
15501,7,0.741000
16001,0,0.000000
16001,1,0.000000
16001,2,0.000000
16001,3,0.000000
16001,4,0.049000
16001,5,0.000000
16001,6,0.125000
16001,7,0.831000
16501,0,0.000000
16501,1,0.000000
16501,2,0.000000
16501,3,0.000000
16501,4,0.035000
16501,5,0.000000
16501,6,0.127000
16501,7,0.843000
17001,0,0.000000
17001,1,0.000000
17001,2,0.000000
17001,3,0.000000
17001,4,0.021000
17001,5,0.000000
17001,6,0.097000
17001,7,0.887000
17501,0,0.000000
17501,1,0.000000
17501,2,0.000000
17501,3,0.000000
17501,4,0.007000
17501,5,0.000000
17501,6,0.083000
17501,7,0.915000
18001,0,0.000000
18001,1,0.000000
18001,2,0.000000
18001,3,0.000000
18001,4,0.007000
18001,5,0.000000
18001,6,0.083000
18001,7,0.915000
18501,0,0.000000
18501,1,0.000000
18501,2,0.000000
18501,3,0.000000
18501,4,0.009000
18501,5,0.000000
18501,6,0.069000
18501,7,0.927000
19001,0,0.000000
19001,1,0.000000
19001,2,0.000000
19001,3,0.000000
19001,4,0.007000
19001,5,0.000000
19001,6,0.061000
19001,7,0.937000
19501,0,0.000000
19501,1,0.000000
19501,2,0.000000
19501,3,0.000000
19501,4,0.007000
19501,5,0.000000
19501,6,0.049000
19501,7,0.949000
20001,0,0.000000
20001,1,0.000000
20001,2,0.000000
20001,3,0.000000
20001,4,0.005000
20001,5,0.000000
20001,6,0.025000
20001,7,0.975000
20501,0,0.000000
20501,1,0.000000
20501,2,0.000000
20501,3,0.000000
20501,4,0.003000
20501,5,0.000000
20501,6,0.017000
20501,7,0.985000
21001,0,0.000000
21001,1,0.000000
21001,2,0.000000
21001,3,0.000000
21001,4,0.001000
21001,5,0.000000
21001,6,0.009000
21001,7,0.995000
21501,0,0.000000
21501,1,0.000000
21501,2,0.000000
21501,3,0.000000
21501,4,0.000000
21501,5,0.000000
21501,6,0.011000
21501,7,0.995000
22001,0,0.000000
22001,1,0.000000
22001,2,0.000000
22001,3,0.000000
22001,4,0.000000
22001,5,0.000000
22001,6,0.019000
22001,7,0.987000
22501,0,0.000000
22501,1,0.000000
22501,2,0.000000
22501,3,0.000000
22501,4,0.000000
22501,5,0.000000
22501,6,0.013000
22501,7,0.993000
22914,0,0.000000
22914,1,0.000000
22914,2,0.000000
22914,3,0.000000
22914,4,0.000000
22914,5,0.000000
22914,6,0.011000
22914,7,0.995000


==> Data/gonemaxfreq-n400-K600-r8.txt <==
0,0,0.125000
0,1,0.125000
0,2,0.125000
0,3,0.125000
0,4,0.125000
0,5,0.125000
0,6,0.125000
0,7,0.125000
501,0,0.134996
501,1,0.129998
501,2,0.120002
501,3,0.098344
501,4,0.110006
501,5,0.149990
501,6,0.154988
501,7,0.101676
1001,0,0.139994
1001,1,0.110006
1001,2,0.108340
1001,3,0.113338
1001,4,0.125000
1001,5,0.125000
1001,6,0.139994
1001,7,0.138328
1501,0,0.151656
1501,1,0.091680
1501,2,0.115004
1501,3,0.134996
1501,4,0.093346
1501,5,0.136662
1501,6,0.129998
1501,7,0.146658
2001,0,0.121668
2001,1,0.083350
2001,2,0.131664
2001,3,0.136662
2001,4,0.091680
2001,5,0.161652
2001,6,0.131664
2001,7,0.141660
2501,0,0.105008
2501,1,0.075020
2501,2,0.139994
2501,3,0.176646
2501,4,0.098344
2501,5,0.173314
2501,6,0.098344
2501,7,0.133330
3001,0,0.138328
3001,1,0.065024
3001,2,0.111672
3001,3,0.146658
3001,4,0.138328
3001,5,0.153322
3001,6,0.100010
3001,7,0.146658
3501,0,0.143326
3501,1,0.048364
3501,2,0.103342
3501,3,0.144992
3501,4,0.110006
3501,5,0.173314
3501,6,0.101676
3501,7,0.174980
4001,0,0.125000
4001,1,0.046698
4001,2,0.113338
4001,3,0.161652
4001,4,0.096678
4001,5,0.166650
4001,6,0.091680
4001,7,0.198304
4501,0,0.095012
4501,1,0.033370
4501,2,0.091680
4501,3,0.151656
4501,4,0.121668
4501,5,0.163318
4501,6,0.106674
4501,7,0.236622
5001,0,0.091680
5001,1,0.025040
5001,2,0.083350
5001,3,0.128332
5001,4,0.148324
5001,5,0.163318
5001,6,0.116670
5001,7,0.243286
5501,0,0.093346
5501,1,0.020042
5501,2,0.083350
5501,3,0.113338
5501,4,0.125000
5501,5,0.168316
5501,6,0.126666
5501,7,0.269942
6001,0,0.058360
6001,1,0.015044
6001,2,0.060026
6001,3,0.110006
6001,4,0.149990
6001,5,0.204968
6001,6,0.128332
6001,7,0.273274
6501,0,0.048364
6501,1,0.011712
6501,2,0.068356
6501,3,0.111672
6501,4,0.136662
6501,5,0.193306
6501,6,0.138328
6501,7,0.291600
7001,0,0.080018
7001,1,0.013378
7001,2,0.055028
7001,3,0.133330
7001,4,0.141660
7001,5,0.208300
7001,6,0.128332
7001,7,0.239954
7501,0,0.061692
7501,1,0.018376
7501,2,0.061692
7501,3,0.128332
7501,4,0.141660
7501,5,0.214964
7501,6,0.128332
7501,7,0.244952
8001,0,0.060026
8001,1,0.028372
8001,2,0.076686
8001,3,0.098344
8001,4,0.120002
8001,5,0.211632
8001,6,0.116670
8001,7,0.288268
8501,0,0.053362
8501,1,0.030038
8501,2,0.080018
8501,3,0.070022
8501,4,0.136662
8501,5,0.186642
8501,6,0.123334
8501,7,0.319922
9001,0,0.038368
9001,1,0.026706
9001,2,0.065024
9001,3,0.075020
9001,4,0.121668
9001,5,0.221628
9001,6,0.110006
9001,7,0.341580
9501,0,0.041700
9501,1,0.026706
9501,2,0.086682
9501,3,0.071688
9501,4,0.101676
9501,5,0.226626
9501,6,0.105008
9501,7,0.339914
10001,0,0.043366
10001,1,0.016710
10001,2,0.105008
10001,3,0.081684
10001,4,0.101676
10001,5,0.188308
10001,6,0.121668
10001,7,0.341580
10501,0,0.046698
10501,1,0.010046
10501,2,0.093346
10501,3,0.061692
10501,4,0.128332
10501,5,0.169982
10501,6,0.126666
10501,7,0.363238
11001,0,0.060026
11001,1,0.011712
11001,2,0.080018
11001,3,0.041700
11001,4,0.111672
11001,5,0.159986
11001,6,0.163318
11001,7,0.371568
11501,0,0.060026
11501,1,0.006714
11501,2,0.083350
11501,3,0.025040
11501,4,0.088348
11501,5,0.164984
11501,6,0.141660
11501,7,0.429878
12001,0,0.060026
12001,1,0.003382
12001,2,0.086682
12001,3,0.008380
12001,4,0.081684
12001,5,0.181644
12001,6,0.156654
12001,7,0.421548
12501,0,0.048364
12501,1,0.000050
12501,2,0.061692
12501,3,0.008380
12501,4,0.070022
12501,5,0.183310
12501,6,0.138328
12501,7,0.489854
13001,0,0.056694
13001,1,0.000000
13001,2,0.061692
13001,3,0.005048
13001,4,0.086682
13001,5,0.161652
13001,6,0.106674
13001,7,0.523174
13501,0,0.066690
13501,1,0.000000
13501,2,0.043366
13501,3,0.000050
13501,4,0.061692
13501,5,0.206634
13501,6,0.110006
13501,7,0.513178
14001,0,0.060026
14001,1,0.000000
14001,2,0.021708
14001,3,0.000050
14001,4,0.050030
14001,5,0.189974
14001,6,0.106674
14001,7,0.573154
14501,0,0.055028
14501,1,0.000000
14501,2,0.018376
14501,3,0.000050
14501,4,0.041700
14501,5,0.158320
14501,6,0.123334
14501,7,0.604808
15001,0,0.033370
15001,1,0.000000
15001,2,0.013378
15001,3,0.000050
15001,4,0.035036
15001,5,0.166650
15001,6,0.141660
15001,7,0.611472
15501,0,0.038368
15501,1,0.000000
15501,2,0.008380
15501,3,0.000050
15501,4,0.025040
15501,5,0.141660
15501,6,0.134996
15501,7,0.653122
16001,0,0.035036
16001,1,0.000000
16001,2,0.008380
16001,3,0.000050
16001,4,0.025040
16001,5,0.125000
16001,6,0.120002
16001,7,0.688108
16501,0,0.013378
16501,1,0.000000
16501,2,0.010046
16501,3,0.000050
16501,4,0.021708
16501,5,0.128332
16501,6,0.096678
16501,7,0.731424
17001,0,0.006714
17001,1,0.000000
17001,2,0.003382
17001,3,0.000050
17001,4,0.016710
17001,5,0.153322
17001,6,0.101676
17001,7,0.719762
17501,0,0.003382
17501,1,0.000000
17501,2,0.005048
17501,3,0.000050
17501,4,0.018376
17501,5,0.134996
17501,6,0.153322
17501,7,0.686442
18001,0,0.000050
18001,1,0.000000
18001,2,0.005048
18001,3,0.000050
18001,4,0.025040
18001,5,0.148324
18001,6,0.148324
18001,7,0.674780
18501,0,0.000050
18501,1,0.000000
18501,2,0.005048
18501,3,0.000050
18501,4,0.015044
18501,5,0.129998
18501,6,0.151656
18501,7,0.699770
19001,0,0.000050
19001,1,0.000000
19001,2,0.001716
19001,3,0.000050
19001,4,0.026706
19001,5,0.133330
19001,6,0.138328
19001,7,0.701436
19501,0,0.000050
19501,1,0.000000
19501,2,0.000050
19501,3,0.000050
19501,4,0.030038
19501,5,0.125000
19501,6,0.121668
19501,7,0.724760
20001,0,0.000050
20001,1,0.000000
20001,2,0.000050
20001,3,0.000050
20001,4,0.026706
20001,5,0.125000
20001,6,0.085016
20001,7,0.764744
20501,0,0.000050
20501,1,0.000000
20501,2,0.000050
20501,3,0.000050
20501,4,0.020042
20501,5,0.121668
20501,6,0.088348
20501,7,0.771408
21001,0,0.000050
21001,1,0.000000
21001,2,0.000050
21001,3,0.000050
21001,4,0.013378
21001,5,0.093346
21001,6,0.056694
21001,7,0.838048
21501,0,0.000050
21501,1,0.000000
21501,2,0.000050
21501,3,0.000050
21501,4,0.011712
21501,5,0.066690
21501,6,0.075020
21501,7,0.848044
22001,0,0.000050
22001,1,0.000000
22001,2,0.000050
22001,3,0.000050
22001,4,0.008380
22001,5,0.068356
22001,6,0.068356
22001,7,0.856374
22501,0,0.000050
22501,1,0.000000
22501,2,0.000050
22501,3,0.000050
22501,4,0.013378
22501,5,0.076686
22501,6,0.071688
22501,7,0.839714
23001,0,0.000050
23001,1,0.000000
23001,2,0.000050
23001,3,0.000050
23001,4,0.013378
23001,5,0.048364
23001,6,0.058360
23001,7,0.881364
23501,0,0.000050
23501,1,0.000000
23501,2,0.000050
23501,3,0.000050
23501,4,0.008380
23501,5,0.050030
23501,6,0.050030
23501,7,0.893026
24001,0,0.000050
24001,1,0.000000
24001,2,0.000050
24001,3,0.000050
24001,4,0.008380
24001,5,0.035036
24001,6,0.025040
24001,7,0.933010
24501,0,0.000050
24501,1,0.000000
24501,2,0.000050
24501,3,0.000050
24501,4,0.006714
24501,5,0.033370
24501,6,0.013378
24501,7,0.948004
25001,0,0.000050
25001,1,0.000000
25001,2,0.000050
25001,3,0.000050
25001,4,0.005048
25001,5,0.036702
25001,6,0.008380
25001,7,0.951336
25501,0,0.000050
25501,1,0.000000
25501,2,0.000050
25501,3,0.000050
25501,4,0.008380
25501,5,0.028372
25501,6,0.010046
25501,7,0.954668
26001,0,0.000050
26001,1,0.000000
26001,2,0.000000
26001,3,0.000050
26001,4,0.001716
26001,5,0.016710
26001,6,0.013378
26001,7,0.971328
26501,0,0.000050
26501,1,0.000000
26501,2,0.000000
26501,3,0.000050
26501,4,0.003382
26501,5,0.021708
26501,6,0.015044
26501,7,0.962998
27001,0,0.000050
27001,1,0.000000
27001,2,0.000000
27001,3,0.000050
27001,4,0.008380
27001,5,0.015044
27001,6,0.011712
27001,7,0.967996
27501,0,0.000050
27501,1,0.000000
27501,2,0.000000
27501,3,0.000050
27501,4,0.001716
27501,5,0.006714
27501,6,0.005048
27501,7,0.989654
28001,0,0.000050
28001,1,0.000000
28001,2,0.000000
28001,3,0.000050
28001,4,0.000050
28001,5,0.001716
28001,6,0.006714
28001,7,0.994652
28501,0,0.000050
28501,1,0.000000
28501,2,0.000000
28501,3,0.000050
28501,4,0.000050
28501,5,0.001716
28501,6,0.001716
28501,7,0.999650
29001,0,0.000050
29001,1,0.000000
29001,2,0.000000
29001,3,0.000050
29001,4,0.000000
29001,5,0.001716
29001,6,0.000050
29001,7,1.000000
29501,0,0.000050
29501,1,0.000000
29501,2,0.000000
29501,3,0.000050
29501,4,0.000000
29501,5,0.000050
29501,6,0.000050
29501,7,1.000000
30001,0,0.000050
30001,1,0.000000
30001,2,0.000000
30001,3,0.000050
30001,4,0.000000
30001,5,0.000050
30001,6,0.000050
30001,7,1.000000
30501,0,0.000000
30501,1,0.000000
30501,2,0.000000
30501,3,0.000050
30501,4,0.000000
30501,5,0.000050
30501,6,0.000000
30501,7,1.000000
31001,0,0.000000
31001,1,0.000000
31001,2,0.000000
31001,3,0.000050
31001,4,0.000000
31001,5,0.000050
31001,6,0.000000
31001,7,1.000000
31501,0,0.000000
31501,1,0.000000
31501,2,0.000000
31501,3,0.000050
31501,4,0.000000
31501,5,0.000000
31501,6,0.000000
31501,7,1.000000
31562,0,0.000000
31562,1,0.000000
31562,2,0.000000
31562,3,0.000050
31562,4,0.000000
31562,5,0.000000
31562,6,0.000000
31562,7,1.000000


==> Data/ronemax-n100-r3.txt <==
(200, 2624)
(210, 2731)
(220, 2902)
(230, 2984)
(240, 3182)
(250, 3305)
(260, 3380)
(270, 3534)
(280, 3641)
(290, 3771)
(300, 3879)
(310, 4015)
(320, 4079)
(330, 4183)
(340, 4411)
(350, 4482)
(360, 4604)
(370, 4795)
(380, 4802)
(390, 5045)
(400, 5115)
(410, 5198)
(420, 5397)
(430, 5394)
(440, 5534)
(450, 5604)
(460, 5891)
(470, 6011)
(480, 6097)
(490, 6225)
(500, 6355)
(510, 6533)
(520, 6515)
(530, 6739)
(540, 6704)
(550, 6989)
(560, 7054)
(570, 7077)
(580, 7429)
(590, 7428)
(600, 7517)
(610, 7523)
(620, 7639)
(630, 7971)
(640, 8104)
(650, 8122)
(660, 8341)
(670, 8412)
(680, 8480)
(690, 8606)
(700, 8703)
(710, 8969)
(720, 9083)
(730, 9161)
(740, 9423)
(750, 9540)
(760, 9608)
(770, 9537)
(780, 9738)
(790, 9913)
(800, 9916)
(810, 10040)
(820, 10247)
(830, 10441)
(840, 10468)
(850, 10771)
(860, 10910)
(870, 10737)
(880, 10865)
(890, 11088)
(900, 11233)
(910, 11286)
(920, 11280)
(930, 11566)
(940, 11542)
(950, 11739)
(960, 11764)
(970, 12049)
(980, 12049)
(990, 12278)
(1000, 12438)



==> Data/ronemax-n100-r4.txt <==
(200, 2981)
(210, 3179)
(220, 3255)
(230, 3342)
(240, 3526)
(250, 3578)
(260, 3829)
(270, 3997)
(280, 4168)
(290, 4234)
(300, 4288)
(310, 4559)
(320, 4767)
(330, 4820)
(340, 4994)
(350, 5133)
(360, 5217)
(370, 5417)
(380, 5543)
(390, 5712)
(400, 5722)
(410, 5964)
(420, 6013)
(430, 6095)
(440, 6335)
(450, 6565)
(460, 6722)
(470, 6708)
(480, 6861)
(490, 7137)
(500, 7141)
(510, 7332)
(520, 7522)
(530, 7536)
(540, 7813)
(550, 7908)
(560, 8139)
(570, 8186)
(580, 8243)
(590, 8497)
(600, 8627)
(610, 8501)
(620, 8870)
(630, 9053)
(640, 9162)
(650, 9245)
(660, 9234)
(670, 9642)
(680, 9706)
(690, 9889)
(700, 9747)
(710, 9929)
(720, 10283)
(730, 10456)
(740, 10546)
(750, 10695)
(760, 10956)
(770, 10777)
(780, 10875)
(790, 11178)
(800, 11179)
(810, 11640)
(820, 11559)
(830, 11786)
(840, 11932)
(850, 11901)
(860, 12041)
(870, 12381)
(880, 12300)
(890, 12498)
(900, 12651)
(910, 12858)
(920, 13039)
(930, 13136)
(940, 13168)
(950, 13327)
(960, 13437)
(970, 13731)
(980, 13933)
(990, 13767)
(1000, 14059)



==> Data/ronemax-n100-r5.txt <==
(200, 3226)
(210, 3387)
(220, 3525)
(230, 3778)
(240, 3811)
(250, 3949)
(260, 4081)
(270, 4325)
(280, 4467)
(290, 4574)
(300, 4716)
(310, 4877)
(320, 5015)
(330, 5136)
(340, 5277)
(350, 5500)
(360, 5523)
(370, 5737)
(380, 5892)
(390, 6049)
(400, 6185)
(410, 6454)
(420, 6541)
(430, 6724)
(440, 6802)
(450, 6927)
(460, 7149)
(470, 7228)
(480, 7501)
(490, 7675)
(500, 7580)
(510, 7921)
(520, 7900)
(530, 8097)
(540, 8260)
(550, 8499)
(560, 8523)
(570, 8749)
(580, 8964)
(590, 9029)
(600, 9103)
(610, 9341)
(620, 9249)
(630, 9634)
(640, 9870)
(650, 9921)
(660, 10172)
(670, 10263)
(680, 10461)
(690, 10490)
(700, 10591)
(710, 10771)
(720, 11054)
(730, 11004)
(740, 11214)
(750, 11489)
(760, 11353)
(770, 11755)
(780, 11834)
(790, 12084)
(800, 12092)
(810, 12428)
(820, 12502)
(830, 12710)
(840, 12844)
(850, 12763)
(860, 13010)
(870, 13390)
(880, 13446)
(890, 13459)
(900, 13621)
(910, 13981)
(920, 14030)
(930, 14064)
(940, 14280)
(950, 14586)
(960, 14117)
(970, 14623)
(980, 14815)
(990, 15123)
(1000, 15099)



==> Data/ronemax-n200-r3.txt <==
(200, 4154)
(210, 4345)
(220, 4480)
(230, 4699)
(240, 4848)
(250, 5151)
(260, 5339)
(270, 5544)
(280, 5689)
(290, 5899)
(300, 6045)
(310, 6301)
(320, 6375)
(330, 6697)
(340, 6899)
(350, 6997)
(360, 7277)
(370, 7354)
(380, 7622)
(390, 7695)
(400, 8024)
(410, 8204)
(420, 8387)
(430, 8555)
(440, 8639)
(450, 8925)
(460, 9099)
(470, 9337)
(480, 9541)
(490, 9651)
(500, 9901)
(510, 10198)
(520, 10312)
(530, 10443)
(540, 10718)
(550, 10879)
(560, 11127)
(570, 11219)
(580, 11562)
(590, 11785)
(600, 11699)
(610, 12144)
(620, 12072)
(630, 12547)
(640, 12622)
(650, 13007)
(660, 13058)
(670, 13146)
(680, 13329)
(690, 13656)
(700, 13693)
(710, 13927)
(720, 14122)
(730, 14556)
(740, 14497)
(750, 14744)
(760, 14788)
(770, 15065)
(780, 15334)
(790, 15375)
(800, 15711)
(810, 15779)
(820, 16101)
(830, 16350)
(840, 16404)
(850, 16503)
(860, 16463)
(870, 16929)
(880, 17142)
(890, 17449)
(900, 17718)
(910, 17682)
(920, 18121)
(930, 18227)
(940, 18223)
(950, 18610)
(960, 18779)
(970, 18951)
(980, 19028)
(990, 19312)
(1000, 19513)



==> Data/ronemax-n200-r4.txt <==
(200, 4629)
(210, 4862)
(220, 5078)
(230, 5361)
(240, 7216)
(250, 5715)
(260, 5852)
(270, 6196)
(280, 6407)
(290, 6596)
(300, 6779)
(310, 7025)
(320, 7268)
(330, 7514)
(340, 7607)
(350, 7828)
(360, 8148)
(370, 8404)
(380, 8427)
(390, 8679)
(400, 9009)
(410, 9136)
(420, 9401)
(430, 9612)
(440, 9806)
(450, 9961)
(460, 10204)
(470, 10399)
(480, 10724)
(490, 10838)
(500, 11133)
(510, 11174)
(520, 11463)
(530, 11754)
(540, 11880)
(550, 12248)
(560, 12300)
(570, 12507)
(580, 12850)
(590, 13185)
(600, 13343)
(610, 13516)
(620, 13765)
(630, 13914)
(640, 14065)
(650, 14436)
(660, 14456)
(670, 14834)
(680, 15082)
(690, 15248)
(700, 15462)
(710, 15583)
(720, 15692)
(730, 15973)
(740, 16295)
(750, 16338)
(760, 16906)
(770, 16860)
(780, 16978)
(790, 17379)
(800, 17512)
(810, 17678)
(820, 17936)
(830, 18231)
(840, 18370)
(850, 18533)
(860, 18842)
(870, 19178)
(880, 19203)
(890, 19560)
(900, 19773)
(910, 19890)
(920, 20111)
(930, 20288)
(940, 20451)
(950, 20347)
(960, 21124)
(970, 21140)
(980, 21540)
(990, 21377)
(1000, 21642)



==> Data/ronemax-n200-r5.txt <==
(200, 5070)
(210, 5257)
(220, 8405)
(230, 5715)
(240, 5906)
(250, 6106)
(260, 6345)
(270, 6657)
(280, 6822)
(290, 7110)
(300, 7346)
(310, 7533)
(320, 7745)
(330, 7961)
(340, 8217)
(350, 8510)
(360, 8703)
(370, 8951)
(380, 9176)
(390, 9524)
(400, 9690)
(410, 9725)
(420, 10106)
(430, 10247)
(440, 10626)
(450, 10655)
(460, 11006)
(470, 11278)
(480, 11392)
(490, 11657)
(500, 11924)
(510, 12069)
(520, 12237)
(530, 12511)
(540, 12816)
(550, 13063)
(560, 13407)
(570, 13480)
(580, 13846)
(590, 13933)
(600, 14275)
(610, 14515)
(620, 14749)
(630, 14786)
(640, 15186)
(650, 15400)
(660, 15572)
(670, 15787)
(680, 16092)
(690, 16254)
(700, 16501)
(710, 16636)
(720, 16859)
(730, 16999)
(740, 17533)
(750, 17838)
(760, 17801)
(770, 18147)
(780, 18369)
(790, 18720)
(800, 18457)
(810, 19165)
(820, 19343)
(830, 19541)
(840, 19666)
(850, 20067)
(860, 20109)
(870, 20470)
(880, 20559)
(890, 20779)
(900, 20977)
(910, 21348)
(920, 21326)
(930, 21981)
(940, 21996)
(950, 22189)
(960, 22473)
(970, 22772)
(980, 22927)
(990, 23171)
(1000, 23428)



==> Data/ronemax-n300-r3.txt <==
(200, 5301)
(210, 5502)
(220, 5762)
(230, 6000)
(240, 6270)
(250, 6535)
(260, 6764)
(270, 7079)
(280, 7283)
(290, 7475)
(300, 7805)
(310, 8093)
(320, 8190)
(330, 8510)
(340, 8785)
(350, 9005)
(360, 9239)
(370, 9548)
(380, 9662)
(390, 9945)
(400, 10327)
(410, 10391)
(420, 10760)
(430, 10982)
(440, 11263)
(450, 11439)
(460, 11709)
(470, 11995)
(480, 12230)
(490, 12457)
(500, 12647)
(510, 12817)
(520, 13204)
(530, 13449)
(540, 13580)
(550, 14025)
(560, 14203)
(570, 14395)
(580, 14639)
(590, 14897)
(600, 15135)
(610, 15469)
(620, 15699)
(630, 15766)
(640, 16199)
(650, 16345)
(660, 16619)
(670, 16840)
(680, 17070)
(690, 17280)
(700, 17612)
(710, 17860)
(720, 17928)
(730, 18294)
(740, 18302)
(750, 18908)
(760, 19040)
(770, 19252)
(780, 19374)
(790, 19720)
(800, 20037)
(810, 20215)
(820, 20429)
(830, 20855)
(840, 20966)
(850, 21124)
(860, 21504)
(870, 21743)
(880, 22069)
(890, 22252)
(900, 22478)
(910, 22606)
(920, 22991)
(930, 23272)
(940, 23428)
(950, 23656)
(960, 23913)
(970, 24189)
(980, 24357)
(990, 24766)
(1000, 24931)



==> Data/ronemax-n300-r4.txt <==
(200, 5903)
(210, 6316)
(220, 6425)
(230, 6803)
(240, 7881)
(250, 7342)
(260, 7514)
(270, 7890)
(280, 8185)
(290, 8433)
(300, 8597)
(310, 8921)
(320, 9159)
(330, 9514)
(340, 9724)
(350, 10099)
(360, 10349)
(370, 10717)
(380, 10882)
(390, 11134)
(400, 11405)
(410, 11708)
(420, 11870)
(430, 12320)
(440, 12582)
(450, 12746)
(460, 13180)
(470, 13362)
(480, 13591)
(490, 13878)
(500, 14225)
(510, 14503)
(520, 14841)
(530, 15097)
(540, 15168)
(550, 15535)
(560, 15774)
(570, 15968)
(580, 16363)
(590, 16592)
(600, 16798)
(610, 17161)
(620, 17559)
(630, 17814)
(640, 17944)
(650, 18319)
(660, 18524)
(670, 18772)
(680, 19208)
(690, 19369)
(700, 19668)
(710, 19824)
(720, 19988)
(730, 20518)
(740, 20760)
(750, 21089)
(760, 21219)
(770, 21673)
(780, 21996)
(790, 22002)
(800, 22321)
(810, 22498)
(820, 22909)
(830, 23143)
(840, 23286)
(850, 23798)
(860, 24044)
(870, 24548)
(880, 24658)
(890, 24825)
(900, 25100)
(910, 25415)
(920, 25693)
(930, 25877)
(940, 26154)
(950, 26431)
(960, 26887)
(970, 27032)
(980, 27007)
(990, 27654)
(1000, 27752)



==> Data/ronemax-n300-r5.txt <==
(200, 6405)
(210, 7362)
(220, 7753)
(230, 10755)
(240, 7846)
(250, 7851)
(260, 16289)
(270, 9172)
(280, 11489)
(290, 10916)
(300, 9284)
(310, 9656)
(320, 9809)
(330, 10161)
(340, 11456)
(350, 10822)
(360, 11114)
(370, 11413)
(380, 11591)
(390, 11952)
(400, 12224)
(410, 12591)
(420, 12819)
(430, 13112)
(440, 13470)
(450, 13674)
(460, 14140)
(470, 14268)
(480, 14606)
(490, 14779)
(500, 15201)
(510, 15356)
(520, 15791)
(530, 16058)
(540, 16277)
(550, 16620)
(560, 16883)
(570, 17160)
(580, 17568)
(590, 17857)
(600, 18019)
(610, 18329)
(620, 18749)
(630, 18913)
(640, 19278)
(650, 19598)
(660, 19875)
(670, 20094)
(680, 20389)
(690, 20812)
(700, 21001)
(710, 21253)
(720, 21684)
(730, 21992)
(740, 22140)
(750, 22348)
(760, 22739)
(770, 23007)
(780, 23227)
(790, 23578)
(800, 24017)
(810, 24109)
(820, 24395)
(830, 24973)
(840, 25123)
(850, 25316)
(860, 25754)
(870, 26025)
(880, 26318)
(890, 26429)
(900, 26909)
(910, 27049)
(920, 27128)
(930, 27622)
(940, 28070)
(950, 28293)
(960, 28724)
(970, 28793)
(980, 29259)
(990, 29474)
(1000, 29497)



==> Data/ronemax-n400-r3.txt <==
(200, 6290)
(210, 6676)
(220, 6920)
(230, 7184)
(240, 7506)
(250, 7777)
(260, 8014)
(270, 8326)
(280, 8636)
(290, 8893)
(300, 9155)
(310, 9452)
(320, 9777)
(330, 10111)
(340, 10380)
(350, 10588)
(360, 10989)
(370, 11215)
(380, 11510)
(390, 11894)
(400, 12209)
(410, 12382)
(420, 12719)
(430, 12919)
(440, 13298)
(450, 13459)
(460, 13870)
(470, 14142)
(480, 14369)
(490, 14802)
(500, 15042)
(510, 15359)
(520, 15607)
(530, 15995)
(540, 16174)
(550, 16458)
(560, 16831)
(570, 17017)
(580, 17394)
(590, 17833)
(600, 17956)
(610, 18236)
(620, 18506)
(630, 18775)
(640, 19111)
(650, 19516)
(660, 19710)
(670, 19998)
(680, 20248)
(690, 20615)
(700, 20913)
(710, 20976)
(720, 21368)
(730, 21828)
(740, 22009)
(750, 22388)
(760, 22556)
(770, 22979)
(780, 23076)
(790, 23358)
(800, 23677)
(810, 24004)
(820, 24231)
(830, 24453)
(840, 25055)
(850, 25251)
(860, 25391)
(870, 25669)
(880, 26170)
(890, 26258)
(900, 26612)
(910, 26904)
(920, 27015)
(930, 27492)
(940, 27770)
(950, 28224)
(960, 28308)
(970, 28683)
(980, 28945)
(990, 29115)
(1000, 29360)



==> Data/ronemax-n400-r4.txt <==
(200, 7096)
(210, 7488)
(220, 12074)
(230, 8049)
(240, 8366)
(250, 8802)
(260, 9542)
(270, 9470)
(280, 9606)
(290, 10009)
(300, 10305)
(310, 10630)
(320, 10878)
(330, 11282)
(340, 11559)
(350, 11916)
(360, 12290)
(370, 12559)
(380, 12806)
(390, 13274)
(400, 13406)
(410, 13921)
(420, 14140)
(430, 14508)
(440, 14837)
(450, 15340)
(460, 15540)
(470, 15760)
(480, 16115)
(490, 16447)
(500, 16736)
(510, 17054)
(520, 17498)
(530, 17731)
(540, 17951)
(550, 18452)
(560, 18524)
(570, 19010)
(580, 19275)
(590, 19676)
(600, 20182)
(610, 20253)
(620, 20742)
(630, 21088)
(640, 21326)
(650, 21589)
(660, 21957)
(670, 22240)
(680, 22619)
(690, 22950)
(700, 23150)
(710, 23738)
(720, 23718)
(730, 24302)
(740, 24509)
(750, 24819)
(760, 25088)
(770, 25488)
(780, 25947)
(790, 26107)
(800, 26408)
(810, 26892)
(820, 27179)
(830, 27466)
(840, 27655)
(850, 28129)
(860, 28465)
(870, 28471)
(880, 29028)
(890, 29327)
(900, 29762)
(910, 30147)
(920, 30515)
(930, 30763)
(940, 31005)
(950, 31099)
(960, 31504)
(970, 31923)
(980, 32079)
(990, 32397)
(1000, 32925)



==> Data/ronemax-n400-r5.txt <==
(200, 7526)
(210, 10913)
(220, 20000)
(230, 12973)
(240, 9645)
(250, 9284)
(260, 10347)
(270, 11438)
(280, 11136)
(290, 12605)
(300, 11962)
(310, 11281)
(320, 11697)
(330, 12051)
(340, 12443)
(350, 12703)
(360, 13113)
(370, 13629)
(380, 13723)
(390, 14110)
(400, 14428)
(410, 14786)
(420, 15106)
(430, 15606)
(440, 15903)
(450, 16167)
(460, 16440)
(470, 16847)
(480, 17202)
(490, 17682)
(500, 17832)
(510, 18360)
(520, 18691)
(530, 18716)
(540, 19430)
(550, 19776)
(560, 20033)
(570, 20311)
(580, 20734)
(590, 20934)
(600, 21386)
(610, 21745)
(620, 21906)
(630, 22506)
(640, 22865)
(650, 23148)
(660, 23262)
(670, 23684)
(680, 24149)
(690, 24274)
(700, 24825)
(710, 24938)
(720, 25457)
(730, 25770)
(740, 26307)
(750, 26396)
(760, 26802)
(770, 27430)
(780, 27552)
(790, 28101)
(800, 28171)
(810, 28331)
(820, 28762)
(830, 29236)
(840, 29609)
(850, 29791)
(860, 30385)
(870, 30531)
(880, 31080)
(890, 31325)
(900, 31394)
(910, 32114)
(920, 32425)
(930, 32705)
(940, 33077)
(950, 33353)
(960, 33822)
(970, 34138)
(980, 34495)
(990, 34674)
(1000, 34899)



==> Data/ronemaxfreq-n300-K500-r8.txt <==
0,0,0.125000
0,1,0.125000
0,2,0.125000
0,3,0.125000
0,4,0.125000
0,5,0.125000
0,6,0.125000
0,7,0.125000
101,0,0.123000
101,1,0.127000
101,2,0.115000
101,3,0.125000
101,4,0.125000
101,5,0.137000
101,6,0.109000
101,7,0.139000
201,0,0.125000
201,1,0.119000
201,2,0.109000
201,3,0.125000
201,4,0.117000
201,5,0.135000
201,6,0.119000
201,7,0.151000
301,0,0.129000
301,1,0.141000
301,2,0.107000
301,3,0.117000
301,4,0.119000
301,5,0.131000
301,6,0.105000
301,7,0.151000
401,0,0.135000
401,1,0.125000
401,2,0.109000
401,3,0.111000
401,4,0.117000
401,5,0.131000
401,6,0.105000
401,7,0.167000
501,0,0.117000
501,1,0.137000
501,2,0.099000
501,3,0.113000
501,4,0.109000
501,5,0.139000
501,6,0.115000
501,7,0.171000
601,0,0.115000
601,1,0.131000
601,2,0.093000
601,3,0.123000
601,4,0.103000
601,5,0.135000
601,6,0.125000
601,7,0.175000
701,0,0.109000
701,1,0.127000
701,2,0.089000
701,3,0.131000
701,4,0.115000
701,5,0.131000
701,6,0.127000
701,7,0.171000
801,0,0.123000
801,1,0.131000
801,2,0.087000
801,3,0.119000
801,4,0.101000
801,5,0.135000
801,6,0.129000
801,7,0.175000
901,0,0.125000
901,1,0.117000
901,2,0.097000
901,3,0.123000
901,4,0.073000
901,5,0.135000
901,6,0.135000
901,7,0.195000
1001,0,0.111000
1001,1,0.117000
1001,2,0.093000
1001,3,0.119000
1001,4,0.075000
1001,5,0.139000
1001,6,0.131000
1001,7,0.215000
1101,0,0.101000
1101,1,0.119000
1101,2,0.109000
1101,3,0.123000
1101,4,0.073000
1101,5,0.133000
1101,6,0.127000
1101,7,0.215000
1201,0,0.089000
1201,1,0.121000
1201,2,0.109000
1201,3,0.113000
1201,4,0.077000
1201,5,0.139000
1201,6,0.135000
1201,7,0.217000
1301,0,0.099000
1301,1,0.113000
1301,2,0.103000
1301,3,0.117000
1301,4,0.089000
1301,5,0.135000
1301,6,0.145000
1301,7,0.199000
1401,0,0.091000
1401,1,0.103000
1401,2,0.115000
1401,3,0.117000
1401,4,0.099000
1401,5,0.127000
1401,6,0.151000
1401,7,0.197000
1501,0,0.091000
1501,1,0.099000
1501,2,0.123000
1501,3,0.123000
1501,4,0.089000
1501,5,0.123000
1501,6,0.143000
1501,7,0.209000
1601,0,0.093000
1601,1,0.083000
1601,2,0.123000
1601,3,0.119000
1601,4,0.087000
1601,5,0.137000
1601,6,0.141000
1601,7,0.217000
1701,0,0.093000
1701,1,0.087000
1701,2,0.121000
1701,3,0.115000
1701,4,0.085000
1701,5,0.125000
1701,6,0.131000
1701,7,0.243000
1801,0,0.095000
1801,1,0.093000
1801,2,0.135000
1801,3,0.107000
1801,4,0.081000
1801,5,0.117000
1801,6,0.129000
1801,7,0.243000
1901,0,0.103000
1901,1,0.075000
1901,2,0.129000
1901,3,0.121000
1901,4,0.073000
1901,5,0.135000
1901,6,0.125000
1901,7,0.239000
2001,0,0.099000
2001,1,0.077000
2001,2,0.119000
2001,3,0.107000
2001,4,0.073000
2001,5,0.131000
2001,6,0.141000
2001,7,0.253000
2101,0,0.097000
2101,1,0.079000
2101,2,0.121000
2101,3,0.115000
2101,4,0.063000
2101,5,0.121000
2101,6,0.147000
2101,7,0.257000
2201,0,0.087000
2201,1,0.079000
2201,2,0.129000
2201,3,0.091000
2201,4,0.063000
2201,5,0.125000
2201,6,0.149000
2201,7,0.277000
2301,0,0.083000
2301,1,0.071000
2301,2,0.127000
2301,3,0.079000
2301,4,0.067000
2301,5,0.137000
2301,6,0.135000
2301,7,0.301000
2401,0,0.083000
2401,1,0.061000
2401,2,0.123000
2401,3,0.067000
2401,4,0.079000
2401,5,0.145000
2401,6,0.127000
2401,7,0.315000
2501,0,0.083000
2501,1,0.069000
2501,2,0.117000
2501,3,0.063000
2501,4,0.075000
2501,5,0.139000
2501,6,0.135000
2501,7,0.319000
2601,0,0.073000
2601,1,0.069000
2601,2,0.109000
2601,3,0.073000
2601,4,0.071000
2601,5,0.135000
2601,6,0.125000
2601,7,0.345000
2701,0,0.073000
2701,1,0.073000
2701,2,0.111000
2701,3,0.069000
2701,4,0.079000
2701,5,0.133000
2701,6,0.133000
2701,7,0.329000
2801,0,0.087000
2801,1,0.069000
2801,2,0.097000
2801,3,0.073000
2801,4,0.069000
2801,5,0.135000
2801,6,0.135000
2801,7,0.335000
2901,0,0.079000
2901,1,0.069000
2901,2,0.097000
2901,3,0.069000
2901,4,0.063000
2901,5,0.139000
2901,6,0.131000
2901,7,0.353000
3001,0,0.083000
3001,1,0.073000
3001,2,0.097000
3001,3,0.079000
3001,4,0.077000
3001,5,0.125000
3001,6,0.135000
3001,7,0.331000
3101,0,0.083000
3101,1,0.069000
3101,2,0.097000
3101,3,0.083000
3101,4,0.067000
3101,5,0.103000
3101,6,0.139000
3101,7,0.359000
3201,0,0.085000
3201,1,0.065000
3201,2,0.093000
3201,3,0.091000
3201,4,0.059000
3201,5,0.099000
3201,6,0.121000
3201,7,0.387000
3301,0,0.081000
3301,1,0.053000
3301,2,0.087000
3301,3,0.095000
3301,4,0.051000
3301,5,0.089000
3301,6,0.111000
3301,7,0.433000
3401,0,0.075000
3401,1,0.059000
3401,2,0.079000
3401,3,0.087000
3401,4,0.047000
3401,5,0.071000
3401,6,0.111000
3401,7,0.471000
3501,0,0.079000
3501,1,0.065000
3501,2,0.081000
3501,3,0.077000
3501,4,0.045000
3501,5,0.079000
3501,6,0.093000
3501,7,0.481000
3601,0,0.065000
3601,1,0.059000
3601,2,0.077000
3601,3,0.081000
3601,4,0.037000
3601,5,0.085000
3601,6,0.107000
3601,7,0.489000
3701,0,0.067000
3701,1,0.053000
3701,2,0.073000
3701,3,0.085000
3701,4,0.043000
3701,5,0.079000
3701,6,0.119000
3701,7,0.481000
3801,0,0.063000
3801,1,0.053000
3801,2,0.089000
3801,3,0.089000
3801,4,0.045000
3801,5,0.073000
3801,6,0.115000
3801,7,0.473000
3901,0,0.071000
3901,1,0.053000
3901,2,0.081000
3901,3,0.077000
3901,4,0.051000
3901,5,0.075000
3901,6,0.103000
3901,7,0.489000
4001,0,0.067000
4001,1,0.053000
4001,2,0.073000
4001,3,0.075000
4001,4,0.051000
4001,5,0.073000
4001,6,0.095000
4001,7,0.513000
4101,0,0.067000
4101,1,0.045000
4101,2,0.073000
4101,3,0.075000
4101,4,0.051000
4101,5,0.079000
4101,6,0.107000
4101,7,0.503000
4201,0,0.075000
4201,1,0.051000
4201,2,0.067000
4201,3,0.073000
4201,4,0.041000
4201,5,0.067000
4201,6,0.121000
4201,7,0.505000
4301,0,0.063000
4301,1,0.043000
4301,2,0.063000
4301,3,0.079000
4301,4,0.033000
4301,5,0.071000
4301,6,0.105000
4301,7,0.543000
4401,0,0.059000
4401,1,0.051000
4401,2,0.071000
4401,3,0.069000
4401,4,0.033000
4401,5,0.073000
4401,6,0.099000
4401,7,0.545000
4501,0,0.067000
4501,1,0.049000
4501,2,0.069000
4501,3,0.073000
4501,4,0.025000
4501,5,0.073000
4501,6,0.099000
4501,7,0.545000
4601,0,0.069000
4601,1,0.051000
4601,2,0.057000
4601,3,0.075000
4601,4,0.035000
4601,5,0.073000
4601,6,0.091000
4601,7,0.549000
4701,0,0.071000
4701,1,0.051000
4701,2,0.061000
4701,3,0.081000
4701,4,0.031000
4701,5,0.075000
4701,6,0.089000
4701,7,0.541000
4801,0,0.071000
4801,1,0.057000
4801,2,0.069000
4801,3,0.061000
4801,4,0.037000
4801,5,0.085000
4801,6,0.075000
4801,7,0.545000
4901,0,0.085000
4901,1,0.059000
4901,2,0.069000
4901,3,0.057000
4901,4,0.043000
4901,5,0.075000
4901,6,0.069000
4901,7,0.543000
5001,0,0.095000
5001,1,0.061000
5001,2,0.061000
5001,3,0.059000
5001,4,0.039000
5001,5,0.073000
5001,6,0.073000
5001,7,0.539000
5101,0,0.087000
5101,1,0.067000
5101,2,0.061000
5101,3,0.051000
5101,4,0.035000
5101,5,0.071000
5101,6,0.071000
5101,7,0.557000
5201,0,0.093000
5201,1,0.073000
5201,2,0.061000
5201,3,0.055000
5201,4,0.033000
5201,5,0.073000
5201,6,0.051000
5201,7,0.561000
5301,0,0.091000
5301,1,0.077000
5301,2,0.055000
5301,3,0.045000
5301,4,0.039000
5301,5,0.075000
5301,6,0.057000
5301,7,0.561000
5401,0,0.081000
5401,1,0.067000
5401,2,0.057000
5401,3,0.043000
5401,4,0.039000
5401,5,0.083000
5401,6,0.061000
5401,7,0.569000
5501,0,0.079000
5501,1,0.063000
5501,2,0.059000
5501,3,0.047000
5501,4,0.039000
5501,5,0.073000
5501,6,0.077000
5501,7,0.563000
5601,0,0.069000
5601,1,0.083000
5601,2,0.063000
5601,3,0.057000
5601,4,0.037000
5601,5,0.063000
5601,6,0.075000
5601,7,0.553000
5701,0,0.057000
5701,1,0.079000
5701,2,0.067000
5701,3,0.053000
5701,4,0.045000
5701,5,0.063000
5701,6,0.085000
5701,7,0.551000
5801,0,0.053000
5801,1,0.077000
5801,2,0.069000
5801,3,0.063000
5801,4,0.043000
5801,5,0.065000
5801,6,0.097000
5801,7,0.533000
5901,0,0.049000
5901,1,0.087000
5901,2,0.073000
5901,3,0.061000
5901,4,0.033000
5901,5,0.065000
5901,6,0.093000
5901,7,0.539000
6001,0,0.049000
6001,1,0.077000
6001,2,0.087000
6001,3,0.063000
6001,4,0.035000
6001,5,0.065000
6001,6,0.085000
6001,7,0.539000
6101,0,0.061000
6101,1,0.075000
6101,2,0.075000
6101,3,0.055000
6101,4,0.037000
6101,5,0.059000
6101,6,0.097000
6101,7,0.541000
6201,0,0.053000
6201,1,0.097000
6201,2,0.073000
6201,3,0.047000
6201,4,0.037000
6201,5,0.067000
6201,6,0.081000
6201,7,0.545000
6301,0,0.051000
6301,1,0.111000
6301,2,0.065000
6301,3,0.047000
6301,4,0.035000
6301,5,0.057000
6301,6,0.085000
6301,7,0.549000
6401,0,0.039000
6401,1,0.105000
6401,2,0.059000
6401,3,0.043000
6401,4,0.041000
6401,5,0.057000
6401,6,0.081000
6401,7,0.575000
6501,0,0.039000
6501,1,0.113000
6501,2,0.059000
6501,3,0.047000
6501,4,0.039000
6501,5,0.055000
6501,6,0.077000
6501,7,0.571000
6601,0,0.039000
6601,1,0.113000
6601,2,0.053000
6601,3,0.055000
6601,4,0.033000
6601,5,0.069000
6601,6,0.071000
6601,7,0.567000
6701,0,0.037000
6701,1,0.115000
6701,2,0.047000
6701,3,0.059000
6701,4,0.027000
6701,5,0.069000
6701,6,0.077000
6701,7,0.569000
6801,0,0.037000
6801,1,0.115000
6801,2,0.043000
6801,3,0.051000
6801,4,0.027000
6801,5,0.061000
6801,6,0.071000
6801,7,0.595000
6901,0,0.039000
6901,1,0.113000
6901,2,0.041000
6901,3,0.051000
6901,4,0.021000
6901,5,0.059000
6901,6,0.075000
6901,7,0.601000
7001,0,0.043000
7001,1,0.117000
7001,2,0.041000
7001,3,0.051000
7001,4,0.013000
7001,5,0.065000
7001,6,0.079000
7001,7,0.591000
7101,0,0.033000
7101,1,0.101000
7101,2,0.043000
7101,3,0.049000
7101,4,0.009000
7101,5,0.063000
7101,6,0.081000
7101,7,0.621000
7201,0,0.027000
7201,1,0.099000
7201,2,0.043000
7201,3,0.051000
7201,4,0.009000
7201,5,0.059000
7201,6,0.079000
7201,7,0.633000
7301,0,0.025000
7301,1,0.105000
7301,2,0.041000
7301,3,0.049000
7301,4,0.007000
7301,5,0.053000
7301,6,0.075000
7301,7,0.645000
7401,0,0.025000
7401,1,0.109000
7401,2,0.037000
7401,3,0.047000
7401,4,0.005000
7401,5,0.047000
7401,6,0.067000
7401,7,0.663000
7501,0,0.021000
7501,1,0.095000
7501,2,0.033000
7501,3,0.037000
7501,4,0.005000
7501,5,0.049000
7501,6,0.055000
7501,7,0.705000
7601,0,0.015000
7601,1,0.105000
7601,2,0.027000
7601,3,0.037000
7601,4,0.001000
7601,5,0.047000
7601,6,0.061000
7601,7,0.707000
7701,0,0.017000
7701,1,0.099000
7701,2,0.021000
7701,3,0.039000
7701,4,0.001000
7701,5,0.045000
7701,6,0.063000
7701,7,0.715000
7801,0,0.011000
7801,1,0.103000
7801,2,0.019000
7801,3,0.039000
7801,4,0.001000
7801,5,0.043000
7801,6,0.055000
7801,7,0.729000
7901,0,0.009000
7901,1,0.087000
7901,2,0.013000
7901,3,0.031000
7901,4,0.001000
7901,5,0.039000
7901,6,0.051000
7901,7,0.769000
8001,0,0.005000
8001,1,0.093000
8001,2,0.011000
8001,3,0.023000
8001,4,0.001000
8001,5,0.037000
8001,6,0.055000
8001,7,0.775000
8101,0,0.005000
8101,1,0.089000
8101,2,0.009000
8101,3,0.029000
8101,4,0.001000
8101,5,0.035000
8101,6,0.053000
8101,7,0.779000
8201,0,0.007000
8201,1,0.087000
8201,2,0.005000
8201,3,0.029000
8201,4,0.001000
8201,5,0.035000
8201,6,0.055000
8201,7,0.781000
8301,0,0.007000
8301,1,0.079000
8301,2,0.005000
8301,3,0.029000
8301,4,0.001000
8301,5,0.035000
8301,6,0.053000
8301,7,0.791000
8401,0,0.005000
8401,1,0.083000
8401,2,0.005000
8401,3,0.037000
8401,4,0.001000
8401,5,0.031000
8401,6,0.059000
8401,7,0.779000
8501,0,0.003000
8501,1,0.081000
8501,2,0.007000
8501,3,0.035000
8501,4,0.001000
8501,5,0.035000
8501,6,0.051000
8501,7,0.787000
8601,0,0.003000
8601,1,0.079000
8601,2,0.013000
8601,3,0.039000
8601,4,0.001000
8601,5,0.031000
8601,6,0.055000
8601,7,0.779000
8701,0,0.003000
8701,1,0.081000
8701,2,0.011000
8701,3,0.031000
8701,4,0.001000
8701,5,0.025000
8701,6,0.053000
8701,7,0.795000
8801,0,0.003000
8801,1,0.087000
8801,2,0.009000
8801,3,0.037000
8801,4,0.001000
8801,5,0.031000
8801,6,0.061000
8801,7,0.771000
8901,0,0.001000
8901,1,0.097000
8901,2,0.009000
8901,3,0.035000
8901,4,0.003000
8901,5,0.031000
8901,6,0.061000
8901,7,0.763000
9001,0,0.001000
9001,1,0.093000
9001,2,0.005000
9001,3,0.033000
9001,4,0.001000
9001,5,0.027000
9001,6,0.057000
9001,7,0.783000
9101,0,0.001000
9101,1,0.097000
9101,2,0.005000
9101,3,0.033000
9101,4,0.001000
9101,5,0.027000
9101,6,0.051000
9101,7,0.785000
9201,0,0.001000
9201,1,0.095000
9201,2,0.005000
9201,3,0.037000
9201,4,0.001000
9201,5,0.023000
9201,6,0.047000
9201,7,0.791000
9301,0,0.001000
9301,1,0.087000
9301,2,0.003000
9301,3,0.035000
9301,4,0.001000
9301,5,0.021000
9301,6,0.049000
9301,7,0.803000
9401,0,0.001000
9401,1,0.097000
9401,2,0.003000
9401,3,0.037000
9401,4,0.001000
9401,5,0.017000
9401,6,0.049000
9401,7,0.795000
9501,0,0.001000
9501,1,0.099000
9501,2,0.001000
9501,3,0.039000
9501,4,0.001000
9501,5,0.013000
9501,6,0.047000
9501,7,0.799000
9601,0,0.001000
9601,1,0.095000
9601,2,0.001000
9601,3,0.043000
9601,4,0.001000
9601,5,0.013000
9601,6,0.053000
9601,7,0.793000
9701,0,0.003000
9701,1,0.083000
9701,2,0.001000
9701,3,0.037000
9701,4,0.003000
9701,5,0.015000
9701,6,0.043000
9701,7,0.815000
9801,0,0.001000
9801,1,0.089000
9801,2,0.001000
9801,3,0.031000
9801,4,0.003000
9801,5,0.015000
9801,6,0.037000
9801,7,0.823000
9901,0,0.001000
9901,1,0.079000
9901,2,0.005000
9901,3,0.037000
9901,4,0.003000
9901,5,0.013000
9901,6,0.027000
9901,7,0.835000
10001,0,0.001000
10001,1,0.083000
10001,2,0.009000
10001,3,0.035000
10001,4,0.001000
10001,5,0.011000
10001,6,0.027000
10001,7,0.833000
10101,0,0.001000
10101,1,0.083000
10101,2,0.007000
10101,3,0.039000
10101,4,0.001000
10101,5,0.011000
10101,6,0.023000
10101,7,0.835000
10201,0,0.001000
10201,1,0.083000
10201,2,0.011000
10201,3,0.037000
10201,4,0.001000
10201,5,0.013000
10201,6,0.019000
10201,7,0.835000
10301,0,0.001000
10301,1,0.085000
10301,2,0.011000
10301,3,0.035000
10301,4,0.001000
10301,5,0.015000
10301,6,0.021000
10301,7,0.831000
10401,0,0.001000
10401,1,0.089000
10401,2,0.009000
10401,3,0.031000
10401,4,0.001000
10401,5,0.013000
10401,6,0.021000
10401,7,0.835000
10501,0,0.001000
10501,1,0.089000
10501,2,0.009000
10501,3,0.025000
10501,4,0.003000
10501,5,0.009000
10501,6,0.025000
10501,7,0.839000
10601,0,0.001000
10601,1,0.083000
10601,2,0.007000
10601,3,0.025000
10601,4,0.003000
10601,5,0.011000
10601,6,0.021000
10601,7,0.849000
10701,0,0.000000
10701,1,0.087000
10701,2,0.007000
10701,3,0.031000
10701,4,0.003000
10701,5,0.011000
10701,6,0.021000
10701,7,0.841000
10801,0,0.000000
10801,1,0.087000
10801,2,0.007000
10801,3,0.031000
10801,4,0.001000
10801,5,0.009000
10801,6,0.017000
10801,7,0.849000
10901,0,0.000000
10901,1,0.089000
10901,2,0.007000
10901,3,0.023000
10901,4,0.001000
10901,5,0.009000
10901,6,0.015000
10901,7,0.857000
11001,0,0.000000
11001,1,0.091000
11001,2,0.005000
11001,3,0.033000
11001,4,0.001000
11001,5,0.007000
11001,6,0.017000
11001,7,0.847000
11101,0,0.000000
11101,1,0.107000
11101,2,0.003000
11101,3,0.029000
11101,4,0.001000
11101,5,0.005000
11101,6,0.011000
11101,7,0.845000
11201,0,0.000000
11201,1,0.103000
11201,2,0.003000
11201,3,0.029000
11201,4,0.001000
11201,5,0.005000
11201,6,0.007000
11201,7,0.853000
11301,0,0.000000
11301,1,0.105000
11301,2,0.005000
11301,3,0.019000
11301,4,0.001000
11301,5,0.005000
11301,6,0.003000
11301,7,0.863000
11401,0,0.000000
11401,1,0.095000
11401,2,0.003000
11401,3,0.019000
11401,4,0.000000
11401,5,0.005000
11401,6,0.001000
11401,7,0.879000
11501,0,0.000000
11501,1,0.091000
11501,2,0.001000
11501,3,0.013000
11501,4,0.000000
11501,5,0.003000
11501,6,0.001000
11501,7,0.893000
11601,0,0.000000
11601,1,0.079000
11601,2,0.001000
11601,3,0.009000
11601,4,0.000000
11601,5,0.005000
11601,6,0.001000
11601,7,0.907000
11701,0,0.000000
11701,1,0.073000
11701,2,0.001000
11701,3,0.003000
11701,4,0.000000
11701,5,0.007000
11701,6,0.001000
11701,7,0.917000
11801,0,0.000000
11801,1,0.069000
11801,2,0.001000
11801,3,0.009000
11801,4,0.000000
11801,5,0.011000
11801,6,0.001000
11801,7,0.911000
11901,0,0.000000
11901,1,0.081000
11901,2,0.001000
11901,3,0.007000
11901,4,0.000000
11901,5,0.017000
11901,6,0.001000
11901,7,0.895000
12001,0,0.000000
12001,1,0.089000
12001,2,0.001000
12001,3,0.011000
12001,4,0.000000
12001,5,0.013000
12001,6,0.000000
12001,7,0.889000
12101,0,0.000000
12101,1,0.083000
12101,2,0.001000
12101,3,0.013000
12101,4,0.000000
12101,5,0.007000
12101,6,0.000000
12101,7,0.899000
12201,0,0.000000
12201,1,0.077000
12201,2,0.001000
12201,3,0.011000
12201,4,0.000000
12201,5,0.011000
12201,6,0.000000
12201,7,0.903000
12301,0,0.000000
12301,1,0.075000
12301,2,0.000000
12301,3,0.011000
12301,4,0.000000
12301,5,0.011000
12301,6,0.000000
12301,7,0.907000
12401,0,0.000000
12401,1,0.061000
12401,2,0.000000
12401,3,0.009000
12401,4,0.000000
12401,5,0.011000
12401,6,0.000000
12401,7,0.923000
12501,0,0.000000
12501,1,0.061000
12501,2,0.000000
12501,3,0.007000
12501,4,0.000000
12501,5,0.011000
12501,6,0.000000
12501,7,0.925000
12601,0,0.000000
12601,1,0.053000
12601,2,0.000000
12601,3,0.005000
12601,4,0.000000
12601,5,0.015000
12601,6,0.000000
12601,7,0.931000
12701,0,0.000000
12701,1,0.049000
12701,2,0.000000
12701,3,0.005000
12701,4,0.000000
12701,5,0.017000
12701,6,0.000000
12701,7,0.933000
12801,0,0.000000
12801,1,0.049000
12801,2,0.000000
12801,3,0.003000
12801,4,0.000000
12801,5,0.017000
12801,6,0.000000
12801,7,0.935000
12901,0,0.000000
12901,1,0.051000
12901,2,0.000000
12901,3,0.003000
12901,4,0.000000
12901,5,0.019000
12901,6,0.000000
12901,7,0.931000
13001,0,0.000000
13001,1,0.049000
13001,2,0.000000
13001,3,0.003000
13001,4,0.000000
13001,5,0.013000
13001,6,0.000000
13001,7,0.939000
13101,0,0.000000
13101,1,0.047000
13101,2,0.000000
13101,3,0.003000
13101,4,0.000000
13101,5,0.015000
13101,6,0.000000
13101,7,0.939000
13201,0,0.000000
13201,1,0.039000
13201,2,0.000000
13201,3,0.001000
13201,4,0.000000
13201,5,0.019000
13201,6,0.000000
13201,7,0.945000
13301,0,0.000000
13301,1,0.033000
13301,2,0.000000
13301,3,0.003000
13301,4,0.000000
13301,5,0.019000
13301,6,0.000000
13301,7,0.949000
13401,0,0.000000
13401,1,0.027000
13401,2,0.000000
13401,3,0.003000
13401,4,0.000000
13401,5,0.009000
13401,6,0.000000
13401,7,0.965000
13501,0,0.000000
13501,1,0.027000
13501,2,0.000000
13501,3,0.001000
13501,4,0.000000
13501,5,0.005000
13501,6,0.000000
13501,7,0.971000
13601,0,0.000000
13601,1,0.025000
13601,2,0.000000
13601,3,0.001000
13601,4,0.000000
13601,5,0.007000
13601,6,0.000000
13601,7,0.971000
13701,0,0.000000
13701,1,0.021000
13701,2,0.000000
13701,3,0.001000
13701,4,0.000000
13701,5,0.011000
13701,6,0.000000
13701,7,0.971000
13801,0,0.000000
13801,1,0.025000
13801,2,0.000000
13801,3,0.001000
13801,4,0.000000
13801,5,0.011000
13801,6,0.000000
13801,7,0.967000
13901,0,0.000000
13901,1,0.021000
13901,2,0.000000
13901,3,0.001000
13901,4,0.000000
13901,5,0.011000
13901,6,0.000000
13901,7,0.971000
14001,0,0.000000
14001,1,0.019000
14001,2,0.000000
14001,3,0.001000
14001,4,0.000000
14001,5,0.009000
14001,6,0.000000
14001,7,0.975000
14101,0,0.000000
14101,1,0.013000
14101,2,0.000000
14101,3,0.001000
14101,4,0.000000
14101,5,0.007000
14101,6,0.000000
14101,7,0.983000
14201,0,0.000000
14201,1,0.013000
14201,2,0.000000
14201,3,0.000000
14201,4,0.000000
14201,5,0.007000
14201,6,0.000000
14201,7,0.985000
14301,0,0.000000
14301,1,0.011000
14301,2,0.000000
14301,3,0.000000
14301,4,0.000000
14301,5,0.009000
14301,6,0.000000
14301,7,0.985000
14401,0,0.000000
14401,1,0.017000
14401,2,0.000000
14401,3,0.000000
14401,4,0.000000
14401,5,0.005000
14401,6,0.000000
14401,7,0.983000
14501,0,0.000000
14501,1,0.017000
14501,2,0.000000
14501,3,0.000000
14501,4,0.000000
14501,5,0.003000
14501,6,0.000000
14501,7,0.985000
14601,0,0.000000
14601,1,0.021000
14601,2,0.000000
14601,3,0.000000
14601,4,0.000000
14601,5,0.001000
14601,6,0.000000
14601,7,0.983000
14701,0,0.000000
14701,1,0.019000
14701,2,0.000000
14701,3,0.000000
14701,4,0.000000
14701,5,0.000000
14701,6,0.000000
14701,7,0.987000
14801,0,0.000000
14801,1,0.023000
14801,2,0.000000
14801,3,0.000000
14801,4,0.000000
14801,5,0.000000
14801,6,0.000000
14801,7,0.983000
14901,0,0.000000
14901,1,0.021000
14901,2,0.000000
14901,3,0.000000
14901,4,0.000000
14901,5,0.000000
14901,6,0.000000
14901,7,0.985000
15001,0,0.000000
15001,1,0.025000
15001,2,0.000000
15001,3,0.000000
15001,4,0.000000
15001,5,0.000000
15001,6,0.000000
15001,7,0.981000
15101,0,0.000000
15101,1,0.027000
15101,2,0.000000
15101,3,0.000000
15101,4,0.000000
15101,5,0.000000
15101,6,0.000000
15101,7,0.979000
15201,0,0.000000
15201,1,0.023000
15201,2,0.000000
15201,3,0.000000
15201,4,0.000000
15201,5,0.000000
15201,6,0.000000
15201,7,0.983000
15301,0,0.000000
15301,1,0.017000
15301,2,0.000000
15301,3,0.000000
15301,4,0.000000
15301,5,0.000000
15301,6,0.000000
15301,7,0.989000
15401,0,0.000000
15401,1,0.025000
15401,2,0.000000
15401,3,0.000000
15401,4,0.000000
15401,5,0.000000
15401,6,0.000000
15401,7,0.981000
15501,0,0.000000
15501,1,0.023000
15501,2,0.000000
15501,3,0.000000
15501,4,0.000000
15501,5,0.000000
15501,6,0.000000
15501,7,0.983000
15601,0,0.000000
15601,1,0.021000
15601,2,0.000000
15601,3,0.000000
15601,4,0.000000
15601,5,0.000000
15601,6,0.000000
15601,7,0.985000
15701,0,0.000000
15701,1,0.015000
15701,2,0.000000
15701,3,0.000000
15701,4,0.000000
15701,5,0.000000
15701,6,0.000000
15701,7,0.991000
15801,0,0.000000
15801,1,0.015000
15801,2,0.000000
15801,3,0.000000
15801,4,0.000000
15801,5,0.000000
15801,6,0.000000
15801,7,0.991000
15901,0,0.000000
15901,1,0.017000
15901,2,0.000000
15901,3,0.000000
15901,4,0.000000
15901,5,0.000000
15901,6,0.000000
15901,7,0.989000
16001,0,0.000000
16001,1,0.015000
16001,2,0.000000
16001,3,0.000000
16001,4,0.000000
16001,5,0.000000
16001,6,0.000000
16001,7,0.991000
16101,0,0.000000
16101,1,0.015000
16101,2,0.000000
16101,3,0.000000
16101,4,0.000000
16101,5,0.000000
16101,6,0.000000
16101,7,0.991000
16201,0,0.000000
16201,1,0.021000
16201,2,0.000000
16201,3,0.000000
16201,4,0.000000
16201,5,0.000000
16201,6,0.000000
16201,7,0.985000
16301,0,0.000000
16301,1,0.029000
16301,2,0.000000
16301,3,0.000000
16301,4,0.000000
16301,5,0.000000
16301,6,0.000000
16301,7,0.977000
16401,0,0.000000
16401,1,0.029000
16401,2,0.000000
16401,3,0.000000
16401,4,0.000000
16401,5,0.000000
16401,6,0.000000
16401,7,0.977000
16501,0,0.000000
16501,1,0.027000
16501,2,0.000000
16501,3,0.000000
16501,4,0.000000
16501,5,0.000000
16501,6,0.000000
16501,7,0.979000
16601,0,0.000000
16601,1,0.025000
16601,2,0.000000
16601,3,0.000000
16601,4,0.000000
16601,5,0.000000
16601,6,0.000000
16601,7,0.981000
16701,0,0.000000
16701,1,0.021000
16701,2,0.000000
16701,3,0.000000
16701,4,0.000000
16701,5,0.000000
16701,6,0.000000
16701,7,0.985000
16801,0,0.000000
16801,1,0.019000
16801,2,0.000000
16801,3,0.000000
16801,4,0.000000
16801,5,0.000000
16801,6,0.000000
16801,7,0.987000
16901,0,0.000000
16901,1,0.017000
16901,2,0.000000
16901,3,0.000000
16901,4,0.000000
16901,5,0.000000
16901,6,0.000000
16901,7,0.989000
17001,0,0.000000
17001,1,0.015000
17001,2,0.000000
17001,3,0.000000
17001,4,0.000000
17001,5,0.000000
17001,6,0.000000
17001,7,0.991000
17101,0,0.000000
17101,1,0.013000
17101,2,0.000000
17101,3,0.000000
17101,4,0.000000
17101,5,0.000000
17101,6,0.000000
17101,7,0.993000
17201,0,0.000000
17201,1,0.011000
17201,2,0.000000
17201,3,0.000000
17201,4,0.000000
17201,5,0.000000
17201,6,0.000000
17201,7,0.995000
17299,0,0.000000
17299,1,0.013000
17299,2,0.000000
17299,3,0.000000
17299,4,0.000000
17299,5,0.000000
17299,6,0.000000
17299,7,0.993000


==> Data/ronemaxfreq-n400-K600-r8.txt <==
0,0,0.125000
0,1,0.125000
0,2,0.125000
0,3,0.125000
0,4,0.125000
0,5,0.125000
0,6,0.125000
0,7,0.125000
301,0,0.129998
301,1,0.121668
301,2,0.118336
301,3,0.131664
301,4,0.139994
301,5,0.123334
301,6,0.106674
301,7,0.128332
601,0,0.086682
601,1,0.143326
601,2,0.136662
601,3,0.128332
601,4,0.139994
601,5,0.121668
601,6,0.101676
601,7,0.141660
901,0,0.075020
901,1,0.149990
901,2,0.131664
901,3,0.116670
901,4,0.133330
901,5,0.133330
901,6,0.100010
901,7,0.159986
1201,0,0.060026
1201,1,0.153322
1201,2,0.126666
1201,3,0.100010
1201,4,0.139994
1201,5,0.164984
1201,6,0.085016
1201,7,0.169982
1501,0,0.066690
1501,1,0.146658
1501,2,0.149990
1501,3,0.083350
1501,4,0.141660
1501,5,0.153322
1501,6,0.083350
1501,7,0.174980
1801,0,0.056694
1801,1,0.146658
1801,2,0.116670
1801,3,0.078352
1801,4,0.141660
1801,5,0.166650
1801,6,0.081684
1801,7,0.211632
2101,0,0.040034
2101,1,0.139994
2101,2,0.125000
2101,3,0.070022
2101,4,0.154988
2101,5,0.184976
2101,6,0.076686
2101,7,0.208300
2401,0,0.036702
2401,1,0.125000
2401,2,0.133330
2401,3,0.078352
2401,4,0.159986
2401,5,0.181644
2401,6,0.071688
2401,7,0.213298
2701,0,0.041700
2701,1,0.120002
2701,2,0.143326
2701,3,0.080018
2701,4,0.169982
2701,5,0.184976
2701,6,0.066690
2701,7,0.193306
3001,0,0.033370
3001,1,0.106674
3001,2,0.139994
3001,3,0.086682
3001,4,0.173314
3001,5,0.166650
3001,6,0.075020
3001,7,0.218296
3301,0,0.043366
3301,1,0.110006
3301,2,0.136662
3301,3,0.075020
3301,4,0.179978
3301,5,0.183310
3301,6,0.058360
3301,7,0.213298
3601,0,0.043366
3601,1,0.101676
3601,2,0.133330
3601,3,0.065024
3601,4,0.178312
3601,5,0.188308
3601,6,0.058360
3601,7,0.231624
3901,0,0.041700
3901,1,0.113338
3901,2,0.133330
3901,3,0.063358
3901,4,0.181644
3901,5,0.168316
3901,6,0.056694
3901,7,0.241620
4201,0,0.038368
4201,1,0.120002
4201,2,0.134996
4201,3,0.065024
4201,4,0.174980
4201,5,0.179978
4201,6,0.068356
4201,7,0.218296
4501,0,0.033370
4501,1,0.129998
4501,2,0.143326
4501,3,0.071688
4501,4,0.158320
4501,5,0.178312
4501,6,0.081684
4501,7,0.203302
4801,0,0.035036
4801,1,0.108340
4801,2,0.116670
4801,3,0.076686
4801,4,0.146658
4801,5,0.203302
4801,6,0.085016
4801,7,0.228292
5101,0,0.046698
5101,1,0.098344
5101,2,0.123334
5101,3,0.070022
5101,4,0.149990
5101,5,0.189974
5101,6,0.068356
5101,7,0.253282
5401,0,0.060026
5401,1,0.090014
5401,2,0.139994
5401,3,0.066690
5401,4,0.149990
5401,5,0.178312
5401,6,0.070022
5401,7,0.244952
5701,0,0.056694
5701,1,0.086682
5701,2,0.134996
5701,3,0.061692
5701,4,0.134996
5701,5,0.194972
5701,6,0.070022
5701,7,0.259946
6001,0,0.071688
6001,1,0.073354
6001,2,0.110006
6001,3,0.075020
6001,4,0.108340
6001,5,0.191640
6001,6,0.085016
6001,7,0.284936
6301,0,0.065024
6301,1,0.080018
6301,2,0.088348
6301,3,0.058360
6301,4,0.101676
6301,5,0.213298
6301,6,0.085016
6301,7,0.308260
6601,0,0.065024
6601,1,0.075020
6601,2,0.078352
6601,3,0.061692
6601,4,0.100010
6601,5,0.219962
6601,6,0.070022
6601,7,0.329918
6901,0,0.071688
6901,1,0.081684
6901,2,0.080018
6901,3,0.066690
6901,4,0.083350
6901,5,0.213298
6901,6,0.048364
6901,7,0.354908
7201,0,0.073354
7201,1,0.053362
7201,2,0.086682
7201,3,0.048364
7201,4,0.081684
7201,5,0.214964
7201,6,0.036702
7201,7,0.404888
7501,0,0.088348
7501,1,0.040034
7501,2,0.088348
7501,3,0.055028
7501,4,0.090014
7501,5,0.189974
7501,6,0.035036
7501,7,0.413218
7801,0,0.098344
7801,1,0.033370
7801,2,0.080018
7801,3,0.051696
7801,4,0.078352
7801,5,0.176646
7801,6,0.033370
7801,7,0.448204
8101,0,0.090014
8101,1,0.033370
8101,2,0.070022
8101,3,0.048364
8101,4,0.071688
8101,5,0.184976
8101,6,0.025040
8101,7,0.476526
8401,0,0.098344
8401,1,0.020042
8401,2,0.066690
8401,3,0.051696
8401,4,0.065024
8401,5,0.154988
8401,6,0.028372
8401,7,0.514844
8701,0,0.081684
8701,1,0.018376
8701,2,0.045032
8701,3,0.045032
8701,4,0.063358
8701,5,0.125000
8701,6,0.030038
8701,7,0.591480
9001,0,0.060026
9001,1,0.020042
9001,2,0.050030
9001,3,0.043366
9001,4,0.060026
9001,5,0.128332
9001,6,0.023374
9001,7,0.614804
9301,0,0.056694
9301,1,0.016710
9301,2,0.050030
9301,3,0.060026
9301,4,0.073354
9301,5,0.115004
9301,6,0.015044
9301,7,0.613138
9601,0,0.046698
9601,1,0.011712
9601,2,0.045032
9601,3,0.045032
9601,4,0.081684
9601,5,0.129998
9601,6,0.016710
9601,7,0.623134
9901,0,0.055028
9901,1,0.008380
9901,2,0.046698
9901,3,0.045032
9901,4,0.086682
9901,5,0.129998
9901,6,0.021708
9901,7,0.606474
10201,0,0.043366
10201,1,0.013378
10201,2,0.055028
10201,3,0.038368
10201,4,0.091680
10201,5,0.128332
10201,6,0.025040
10201,7,0.604808
10501,0,0.031704
10501,1,0.016710
10501,2,0.045032
10501,3,0.061692
10501,4,0.086682
10501,5,0.125000
10501,6,0.020042
10501,7,0.613138
10801,0,0.050030
10801,1,0.018376
10801,2,0.030038
10801,3,0.043366
10801,4,0.091680
10801,5,0.113338
10801,6,0.015044
10801,7,0.638128
11101,0,0.040034
11101,1,0.016710
11101,2,0.021708
11101,3,0.050030
11101,4,0.088348
11101,5,0.115004
11101,6,0.023374
11101,7,0.644792
11401,0,0.038368
11401,1,0.020042
11401,2,0.016710
11401,3,0.036702
11401,4,0.076686
11401,5,0.123334
11401,6,0.023374
11401,7,0.664784
11701,0,0.035036
11701,1,0.016710
11701,2,0.018376
11701,3,0.025040
11701,4,0.063358
11701,5,0.111672
11701,6,0.040034
11701,7,0.689774
12001,0,0.020042
12001,1,0.016710
12001,2,0.013378
12001,3,0.048364
12001,4,0.048364
12001,5,0.115004
12001,6,0.055028
12001,7,0.683110
12301,0,0.011712
12301,1,0.013378
12301,2,0.010046
12301,3,0.048364
12301,4,0.038368
12301,5,0.113338
12301,6,0.070022
12301,7,0.694772
12601,0,0.011712
12601,1,0.011712
12601,2,0.011712
12601,3,0.048364
12601,4,0.030038
12601,5,0.123334
12601,6,0.078352
12601,7,0.684776
12901,0,0.011712
12901,1,0.006714
12901,2,0.010046
12901,3,0.038368
12901,4,0.023374
12901,5,0.131664
12901,6,0.073354
12901,7,0.704768
13201,0,0.010046
13201,1,0.008380
13201,2,0.013378
13201,3,0.038368
13201,4,0.020042
13201,5,0.139994
13201,6,0.093346
13201,7,0.676446
13501,0,0.008380
13501,1,0.006714
13501,2,0.011712
13501,3,0.041700
13501,4,0.023374
13501,5,0.110006
13501,6,0.098344
13501,7,0.699770
13801,0,0.010046
13801,1,0.008380
13801,2,0.015044
13801,3,0.040034
13801,4,0.013378
13801,5,0.100010
13801,6,0.081684
13801,7,0.731424
14101,0,0.008380
14101,1,0.005048
14101,2,0.018376
14101,3,0.030038
14101,4,0.010046
14101,5,0.103342
14101,6,0.058360
14101,7,0.766410
14401,0,0.008380
14401,1,0.001716
14401,2,0.018376
14401,3,0.025040
14401,4,0.013378
14401,5,0.118336
14401,6,0.050030
14401,7,0.764744
14701,0,0.003382
14701,1,0.003382
14701,2,0.016710
14701,3,0.020042
14701,4,0.010046
14701,5,0.108340
14701,6,0.048364
14701,7,0.789734
15001,0,0.003382
15001,1,0.001716
15001,2,0.021708
15001,3,0.021708
15001,4,0.020042
15001,5,0.105008
15001,6,0.050030
15001,7,0.776406
15301,0,0.003382
15301,1,0.001716
15301,2,0.011712
15301,3,0.023374
15301,4,0.015044
15301,5,0.113338
15301,6,0.040034
15301,7,0.791400
15601,0,0.001716
15601,1,0.000050
15601,2,0.011712
15601,3,0.025040
15601,4,0.013378
15601,5,0.090014
15601,6,0.036702
15601,7,0.821388
15901,0,0.001716
15901,1,0.000050
15901,2,0.006714
15901,3,0.026706
15901,4,0.020042
15901,5,0.083350
15901,6,0.040034
15901,7,0.821388
16201,0,0.001716
16201,1,0.000050
16201,2,0.003382
16201,3,0.020042
16201,4,0.015044
16201,5,0.080018
16201,6,0.035036
16201,7,0.844712
16501,0,0.000050
16501,1,0.000050
16501,2,0.003382
16501,3,0.013378
16501,4,0.010046
16501,5,0.078352
16501,6,0.028372
16501,7,0.866370
16801,0,0.000050
16801,1,0.000050
16801,2,0.003382
16801,3,0.020042
16801,4,0.005048
16801,5,0.068356
16801,6,0.030038
16801,7,0.873034
17101,0,0.000050
17101,1,0.000050
17101,2,0.003382
17101,3,0.021708
17101,4,0.006714
17101,5,0.046698
17101,6,0.028372
17101,7,0.893026
17401,0,0.000050
17401,1,0.000050
17401,2,0.003382
17401,3,0.021708
17401,4,0.006714
17401,5,0.048364
17401,6,0.036702
17401,7,0.883030
17701,0,0.000050
17701,1,0.000050
17701,2,0.001716
17701,3,0.015044
17701,4,0.003382
17701,5,0.038368
17701,6,0.038368
17701,7,0.903022
18001,0,0.000050
18001,1,0.000050
18001,2,0.001716
18001,3,0.010046
18001,4,0.003382
18001,5,0.040034
18001,6,0.028372
18001,7,0.916350
18301,0,0.000050
18301,1,0.000050
18301,2,0.000050
18301,3,0.013378
18301,4,0.005048
18301,5,0.046698
18301,6,0.035036
18301,7,0.899690
18601,0,0.000050
18601,1,0.000050
18601,2,0.000050
18601,3,0.011712
18601,4,0.005048
18601,5,0.040034
18601,6,0.023374
18601,7,0.919682
18901,0,0.000050
18901,1,0.000050
18901,2,0.000050
18901,3,0.015044
18901,4,0.010046
18901,5,0.033370
18901,6,0.028372
18901,7,0.913018
19201,0,0.001716
19201,1,0.000050
19201,2,0.000050
19201,3,0.011712
19201,4,0.006714
19201,5,0.036702
19201,6,0.030038
19201,7,0.913018
19501,0,0.005048
19501,1,0.000050
19501,2,0.000050
19501,3,0.015044
19501,4,0.006714
19501,5,0.026706
19501,6,0.025040
19501,7,0.921348
19801,0,0.010046
19801,1,0.000050
19801,2,0.000050
19801,3,0.010046
19801,4,0.006714
19801,5,0.010046
19801,6,0.025040
19801,7,0.938008
20101,0,0.008380
20101,1,0.000050
20101,2,0.000050
20101,3,0.008380
20101,4,0.003382
20101,5,0.005048
20101,6,0.020042
20101,7,0.954668
20401,0,0.010046
20401,1,0.000050
20401,2,0.000000
20401,3,0.005048
20401,4,0.005048
20401,5,0.001716
20401,6,0.011712
20401,7,0.967996
20701,0,0.003382
20701,1,0.000050
20701,2,0.000000
20701,3,0.006714
20701,4,0.005048
20701,5,0.001716
20701,6,0.016710
20701,7,0.967996
21001,0,0.003382
21001,1,0.000050
21001,2,0.000000
21001,3,0.001716
21001,4,0.008380
21001,5,0.003382
21001,6,0.015044
21001,7,0.969662
21301,0,0.001716
21301,1,0.000050
21301,2,0.000000
21301,3,0.000050
21301,4,0.006714
21301,5,0.005048
21301,6,0.011712
21301,7,0.976326
21601,0,0.001716
21601,1,0.000050
21601,2,0.000000
21601,3,0.000050
21601,4,0.006714
21601,5,0.008380
21601,6,0.021708
21601,7,0.962998
21901,0,0.001716
21901,1,0.000050
21901,2,0.000000
21901,3,0.000050
21901,4,0.001716
21901,5,0.000050
21901,6,0.025040
21901,7,0.972994
22201,0,0.000050
22201,1,0.000000
22201,2,0.000000
22201,3,0.000050
22201,4,0.001716
22201,5,0.000050
22201,6,0.031704
22201,7,0.969662
22501,0,0.000050
22501,1,0.000000
22501,2,0.000000
22501,3,0.000050
22501,4,0.003382
22501,5,0.000050
22501,6,0.026706
22501,7,0.972994
22801,0,0.000050
22801,1,0.000000
22801,2,0.000000
22801,3,0.000050
22801,4,0.001716
22801,5,0.000050
22801,6,0.018376
22801,7,0.982990
23101,0,0.000050
23101,1,0.000000
23101,2,0.000000
23101,3,0.000050
23101,4,0.005048
23101,5,0.000050
23101,6,0.021708
23101,7,0.976326
23401,0,0.000050
23401,1,0.000000
23401,2,0.000000
23401,3,0.000050
23401,4,0.001716
23401,5,0.000050
23401,6,0.021708
23401,7,0.979658
23701,0,0.000050
23701,1,0.000000
23701,2,0.000000
23701,3,0.000000
23701,4,0.001716
23701,5,0.000050
23701,6,0.021708
23701,7,0.981324
23706,0,0.000050
23706,1,0.000000
23706,2,0.000000
23706,3,0.000000
23706,4,0.001716
23706,5,0.000050
23706,6,0.021708
23706,7,0.981324

